SOS-SDP: an Exact Solver for Minimum Sum-of-Squares Clustering

The minimum sum-of-squares clustering problem (MSSC) consists of partitioning $n$ observations into $k$ clusters in order to minimize the sum of squared distances from the points to the centroid of their cluster. In this paper, we propose an exact algorithm for the MSSC problem based on the branch-and-bound technique. The lower bound is computed by using a cutting-plane procedure where valid inequalities are iteratively added to the Peng-Wei SDP relaxation. The upper bound is computed with the constrained version of k-means where the initial centroids are extracted from the solution of the SDP relaxation. In the branch-and-bound procedure, we incorporate instance-level must-link and cannot-link constraints to express knowledge about which data points should or should not be grouped together. We manage to reduce the size of the problem at each level preserving the structure of the SDP problem itself. The obtained results show that the approach allows to successfully solve for the first time real-world instances up to 4000 data points.

==> 150_4_1.5.txt <==
2.1545966268251395 0.3199082950360339
1.014519324823813 2.292351788808595
1.6586337866147085 0.9747284759411786
3.4272960415994387 -10.844212256068152
-4.031047763359596 0.6960669240258341
4.841290832716552 -8.971676455183655
-8.416602783644441 -5.489532078853057
3.6314324732705856 -10.588685168469008
0.4099334571933966 -0.14888310904542612
-12.351375084518125 -3.767484665738534
4.2331325346056055 -9.344015345051611
-4.626512832426885 -0.7802675463916997
-5.380191564621376 -1.3431132672937838
-8.135305762356884 -4.4619732331038975
1.6482837152905432 -1.1142800312597598
4.646663030422749 -8.827542754101101
-2.1376268204598663 2.303068369889926
2.055328008794735 -9.414795365081993
-6.698482883081514 -1.6450849507729979
-8.033846604568751 -7.4454681134846155
-8.07005837373599 -6.761714522010502
4.748543188794222 -9.182233485867162
2.136972811394826 -8.727054569115847
6.986086485756497 -8.998701323304342
-8.756617064755055 -7.536702483269521
7.182070290094385 -11.199143451336724
-4.126254623813506 -0.8661972450444902
5.398143849272217 -7.445680966791027
-12.046284616896422 -3.393244700527129
1.53390049435113 1.8035999882081941
-2.924736397846689 0.738103470524592
0.7704068539466005 -1.0899910168287232
6.912458246547184 -9.448904575804393
-8.524577423385429 -5.985497252932122
2.550101204112576 2.429960935666313
2.489847791587505 -2.3663552977211064
-12.113118506159255 -4.400076911187126
-4.255226937433488 -1.2858713763659795
-3.0829867264698736 -0.3754233602111514
5.101733591335947 -8.146882153073767
-3.972998329651585 -0.15585756532304246
-7.722109320339297 -7.12331646058861
-8.163321656062749 -5.252587779170782
-7.026567334442159 -5.218764211332309
-6.106917130775656 -1.6906799085355857
4.215789198064877 -8.71681752063244
7.2701082963139285 -12.009282117886256
-7.629534244402917 1.6331924349274223
2.165561085683696 -8.498447431257974
2.779726561769561 2.208592896017348
-3.150416563016426 2.4780172570568695
-0.1744378498193795 -0.6082917984190104
3.776425776218068 -9.367745671171727
-3.6741937939386276 -0.6577451872481637
-9.015862993305285 -4.467521991938027
-8.413914857760098 -8.757641886122654
1.5386911443926299 -0.8001914754952275
-4.968579631362179 -1.1494128559053323
-3.265887493970385 1.3686192686836636
-5.941955055001797 1.5533867473597833
-8.97817419499336 -5.51913579252128
-1.9059627298333575 2.455017827410126
-10.38559283075557 -4.900468358405542
-10.954468040041355 -7.082042370863619
3.416866683594137 -7.019614777064917
1.26730793774322 2.108034460370017
-8.814960596130824 -5.752522177954412
-10.844022981946031 -5.061279974274675
-5.814187140131319 2.423735770667889
-10.751840481986658 -3.517405164482072
6.189869186456773 -10.864610944038253
-7.302351197958803 -4.408864161797547
3.509566004740841 -0.649278069671724
-6.782013792309874 -0.4786782645805465
2.7095623503914967 -9.243183513160592
-0.09249953921923249 -0.39249067239302193
0.4244237492419438 -0.3789031814807128
-8.291059020597292 -5.5909508350051
-3.528776930431067 0.03424804718401751
-2.2619356954334453 -1.7636332874409222
-9.096641223298086 -6.7426494332627005
-5.300661180191161 1.335829270799503
-6.075172893809695 2.4807613113468254
2.2027158649111254 1.4415496085715302
5.62519193623676 -11.003398881847362
3.91459595288092 -6.6936291168130975
4.596504862998926 -9.364947816535688
2.2062830714193136 -0.21958682800380747
0.6134857828326967 -0.8464337145407475
-5.185979200633895 -2.49004545109961
0.8006570539806508 1.476004810007139
-4.839890716101865 0.6136356167919537
7.059683599809686 -8.66606623827791
4.3738548585188965 1.363378458199053
-8.316796883122382 -2.91018937957388
-8.187162676976627 -5.049256492913688
-10.033601663731531 -5.732436326452286
6.869189183050699 -9.475747437989268
-4.960043970399118 -0.5554996459335184
1.2678485048543138 0.03773487334995512
-8.113849151634033 -5.581396553228562
2.834828116278084 1.5156578257207036
-4.052141376564769 1.5383681957380024
-3.0701892253986163 0.4943099201717107
0.8260024526311232 -0.6461320116505069
-4.298534931499482 0.6140564694300557
2.420727338602372 2.161208844998004
0.24668215942611016 0.9500716592081005
-10.023898364355734 -2.5446077212463214
-7.290106325191866 0.5946647649112198
1.092091680512134 3.082919917283424
-8.724305865169242 -7.9914578495336155
0.896641258647471 -1.2392523202010781
-9.861582168491973 -5.022885542317502
3.4598896612545205 -10.27295731986512
5.0219240540570205 -8.332664503540284
-3.387289166930094 -2.218884127425577
-8.406047665432645 -6.377564492988844
3.9170158169158755 -8.81454707760546
-4.189558011011234 3.6652581332812826
-7.667777952151058 -5.931008915931177
-6.9324731847605285 -8.408646676151895
-11.537713340718277 -4.834261184711705
7.002553820535854 -8.657447446064953
-8.49275393754333 3.6749148269812926
4.133433667888102 1.2027826981058911
4.794704923121645 -10.028520666730302
1.007722017516456 -0.29901907888661405
-8.148052381111496 -3.379218564743187
-9.948349883487749 -4.646348571802063
-5.984219716185898 -1.9598569536778476
7.254722775149702 -8.065226553150133
-8.891603670445967 -3.915368160982132
1.2925600803998611 -2.941880291120179
4.42130149187048 -9.660918980501265
5.390072250802124 -7.619095915154018
3.7479479582268747 -1.1468881857164415
5.981306571460319 -9.335644480480987
-0.7910462376471381 2.6079800078693007
1.149298161370531 -1.2188544765773628
-5.506142815733736 1.9722124309453117
-2.9311201229279704 -1.216153580859526
6.79438408546131 -10.925393331605521
2.1578300867203226 -1.0376374681897451
-6.213944383717512 0.5714372016374243
4.68424269122821 -10.0621756983411
3.7672752985285776 -10.651388687529884
-3.170868016048853 -0.2363020399480813
-11.812174236412407 -6.261503116669029
6.118744107481246 2.5886364363557277


==> 2/C1.txt <==
2.2502 -4.9478
-5.7482 -2.1754


==> 2/C2.txt <==
-6.0211 -2.3342
2.5458 -4.7757


==> 2/C3.txt <==
-6.0935 -2.2403
2.6242 -4.8774


==> 2/C4.txt <==
3.3906 -4.6335
-6.8009 -2.4655


==> 2/LB_UB.txt <==
3302.5 3582.1
3474.9 3582.1
3557.9 3582.1
3582.1 3582.1


==> 2/M1.txt <==
0.92873 -4.4898
-1.2797 -3.7243
0.05331 -4.1863
4.2072 -5.6262
-5.1394 -2.3864
4.2072 -5.6262
-6.3207 -1.9769
4.2072 -5.6262
-0.98715 -3.8257
-6.4958 -1.9163
4.2072 -5.6262
-5.353 -2.3124
-5.5142 -2.2565
-6.1923 -2.0215
0.91761 -4.4859
4.2072 -5.6262
-4.7183 -2.5324
4.0496 -5.5715
-5.7392 -2.1785
-6.4262 -1.9404
-6.3746 -1.9583
4.2072 -5.6262
3.8734 -5.5104
4.2072 -5.6262
-6.4958 -1.9163
4.2072 -5.6262
-5.2844 -2.3361
4.2066 -5.6259
-6.4958 -1.9163
-0.44564 -4.0134
-4.9683 -2.4457
-0.15563 -4.1139
4.2072 -5.6262
-6.3785 -1.9569
0.52199 -4.3488
2.1512 -4.9135
-6.4958 -1.9163
-5.339 -2.3172
-5.0853 -2.4051
4.2072 -5.6262
-5.2018 -2.3648
-6.3521 -1.9661
-6.2626 -1.9971
-6.0875 -2.0578
-5.6534 -2.2082
4.2072 -5.6262
4.2072 -5.6262
-5.6062 -2.2246
3.8151 -5.4903
0.89297 -4.4774
-4.8571 -2.4843
-1.5019 -3.6472
4.2072 -5.6262
-5.1985 -2.3659
-6.3261 -1.9751
-6.4958 -1.9163
0.65307 -4.3942
-5.4357 -2.2837
-4.9673 -2.4461
-5.3572 -2.3109
-6.4083 -1.9466
-4.6705 -2.5489
-6.4958 -1.9163
-6.4958 -1.9163
3.6835 -5.4446
-0.89624 -3.8572
-6.4031 -1.9484
-6.4958 -1.9163
-5.2651 -2.3428
-6.4958 -1.9163
4.2072 -5.6262
-6.0616 -2.0667
1.8988 -4.826
-5.6543 -2.2079
4.151 -5.6067
-1.4933 -3.6502
-0.87306 -3.8652
-6.3102 -1.9806
-5.1186 -2.3936
-3.5448 -2.9391
-6.4958 -1.9163
-5.2783 -2.3383
-5.2999 -2.3308
0.51621 -4.3468
4.2072 -5.6262
3.7054 -5.4522
4.2072 -5.6262
1.2178 -4.5899
-0.44788 -4.0126
-5.5806 -2.2335
-1.196 -3.7533
-5.2688 -2.3415
4.2072 -5.6262
1.5268 -4.6971
-6.0901 -2.0569
-6.2492 -2.0017
-6.4958 -1.9163
4.2072 -5.6262
-5.3847 -2.3014
-0.026611 -4.1586
-6.2826 -1.9902
1.13 -4.5595
-5.0722 -2.4097
-5.0107 -2.431
-0.27461 -4.0727
-5.1868 -2.37
0.47814 -4.3336
-1.6461 -3.5973
-6.3181 -1.9778
-5.6416 -2.2123
-1.5176 -3.6418
-6.4958 -1.9163
0.059882 -4.1886
-6.4941 -1.9168
4.2072 -5.6262
4.2072 -5.6262
-4.7164 -2.533
-6.3934 -1.9517
4.2072 -5.6262
-4.9153 -2.4641
-6.2442 -2.0034
-6.3399 -1.9703
-6.4958 -1.9163
4.2072 -5.6262
-5.5664 -2.2384
1.5171 -4.6937
4.2072 -5.6262
-0.20026 -4.0984
-6.1037 -2.0522
-6.4818 -1.9211
-5.6573 -2.2069
4.2072 -5.6262
-6.2611 -1.9976
1.254 -4.6025
4.2072 -5.6262
4.2072 -5.6262
2.0946 -4.8939
4.2072 -5.6262
-3.5986 -2.9205
0.35727 -4.2917
-5.2562 -2.3459
-4.5849 -2.5786
4.2072 -5.6262
1.5025 -4.6886
-5.4805 -2.2682
4.2072 -5.6262
4.2072 -5.6262
-5.087 -2.4046
-6.4958 -1.9163
1.5805 -4.7157


==> 2/M2.txt <==
1.453 -4.4643
-0.60323 -3.8783
0.81554 -4.2826
3.7598 -5.1217
-5.8813 -2.374
3.7598 -5.1218
-6.6353 -2.1591
3.8058 -5.1349
0.07937 -4.0728
-6.6353 -2.1591
3.8058 -5.1349
-5.7771 -2.4037
-5.8399 -2.3858
-6.5127 -2.1941
2.2129 -4.6809
3.8058 -5.1348
-3.4237 -3.0744
3.6618 -5.0938
-6.0767 -2.3183
-6.6353 -2.1591
-6.6108 -2.1661
3.8058 -5.1349
3.6153 -5.0806
3.8058 -5.1349
-6.6353 -2.1591
3.8058 -5.1349
-5.5094 -2.48
3.7929 -5.1312
-6.2427 -2.271
0.10875 -4.0812
-4.5777 -2.7455
1.518 -4.4828
3.8058 -5.1349
-6.6109 -2.1661
0.70209 -4.2503
2.5503 -4.777
-6.6353 -2.1591
-5.8301 -2.3886
-5.7708 -2.4055
3.8057 -5.1348
-5.8494 -2.3831
-6.6101 -2.1663
-6.557 -2.1815
-6.3857 -2.2303
-5.9834 -2.3449
3.8055 -5.1348
3.8057 -5.1348
-5.9945 -2.3418
3.5363 -5.058
0.88525 -4.3025
-4.3304 -2.816
0.59406 -4.2195
3.8056 -5.1348
-5.6121 -2.4508
-6.5563 -2.1817
-6.6353 -2.1591
2.1631 -4.6667
-5.8297 -2.3887
-5.0948 -2.5982
-5.8302 -2.3886
-6.6119 -2.1658
-3.3117 -3.1064
-6.6353 -2.1591
-6.6353 -2.1591
3.8058 -5.1349
-0.29147 -3.9671
-6.6118 -2.1658
-6.6353 -2.1591
-5.8301 -2.3886
-6.6353 -2.1591
3.8058 -5.1349
-6.5746 -2.1764
2.4958 -4.7615
-6.007 -2.3382
3.7777 -5.1269
0.59407 -4.2195
0.35095 -4.1502
-6.59 -2.1721
-5.5989 -2.4545
-4.9871 -2.6289
-6.6353 -2.1591
-5.8301 -2.3886
-5.8301 -2.3886
1.1886 -4.3889
3.8058 -5.1349
3.8058 -5.1349
3.8058 -5.1349
2.3639 -4.7239
1.0404 -4.3467
-5.8901 -2.3715
-0.72962 -3.8423
-5.8302 -2.3886
3.8058 -5.1349
2.5754 -4.7842
-6.4314 -2.2172
-6.5489 -2.1838
-6.6353 -2.1591
3.8058 -5.1349
-5.8301 -2.3886
1.4724 -4.4698
-6.5687 -2.1781
1.6999 -4.5347
-5.8325 -2.3879
-4.6867 -2.7145
1.2639 -4.4104
-5.8361 -2.3869
0.99831 -4.3347
-1.2851 -3.684
-6.6177 -2.1642
-6.0133 -2.3364
-0.7817 -3.8274
-6.6353 -2.1591
1.8222 -4.5695
-6.6353 -2.1591
3.8058 -5.1349
3.8055 -5.1348
-5.8604 -2.38
-6.6177 -2.1642
3.8052 -5.1347
-6.1103 -2.3088
-6.5351 -2.1877
-6.519 -2.1923
-6.6353 -2.1591
3.8058 -5.1349
-5.9895 -2.3432
2.5754 -4.7842
3.8058 -5.1349
1.3114 -4.424
-6.4374 -2.2155
-6.6353 -2.1591
-5.9826 -2.3452
3.8058 -5.1349
-6.5709 -2.1775
2.3452 -4.7186
3.8058 -5.1349
3.8051 -5.1347
2.5355 -4.7728
3.8058 -5.1349
-2.3707 -3.3745
2.1369 -4.6592
-5.8301 -2.3886
-5.6872 -2.4294
3.8058 -5.1349
2.483 -4.7579
-5.8392 -2.386
3.8058 -5.1349
3.8058 -5.1349
-5.3259 -2.5323
-6.6353 -2.1591
2.5754 -4.7842


==> 2/M3.txt <==
2.0312 -4.698
0.45555 -4.2214
1.2971 -4.476
3.7092 -5.2057
-6.1461 -2.2244
3.7039 -5.204
-6.3237 -2.1707
3.7832 -5.228
-0.01953 -4.0777
-6.3599 -2.1597
3.7732 -5.225
-5.8274 -2.3208
-5.8487 -2.3144
-6.3376 -2.1665
1.3532 -4.493
3.7732 -5.225
-6.0725 -2.2467
3.5244 -5.1498
-6.0308 -2.2593
-6.3193 -2.172
-6.3458 -2.164
3.7739 -5.2252
3.5602 -5.1606
3.7832 -5.2281
-6.3559 -2.1609
3.786 -5.2289
-5.2693 -2.4896
3.7348 -5.2134
-6.1269 -2.2302
0.59076 -4.2623
-6.0074 -2.2664
1.3796 -4.5009
3.784 -5.2283
-6.3475 -2.1635
1.0055 -4.3878
3.1646 -5.0409
-6.3588 -2.1601
-5.7102 -2.3563
-5.7884 -2.3326
3.7772 -5.2262
-6.0196 -2.2627
-6.3439 -2.1646
-6.3282 -2.1693
-6.2433 -2.195
-5.9585 -2.2812
3.7703 -5.2241
3.7808 -5.2273
-5.9893 -2.2718
3.4819 -5.1369
1.289 -4.4735
-6.1943 -2.2098
0.41 -4.2076
3.7778 -5.2264
-5.5176 -2.4145
-6.3318 -2.1682
-6.3585 -2.1602
1.075 -4.4088
-5.9928 -2.2708
-4.8065 -2.6296
-6.0266 -2.2606
-6.3499 -2.1627
-6.0182 -2.2631
-6.3547 -2.1613
-6.3556 -2.161
3.7858 -5.2288
-0.23583 -4.0123
-6.3495 -2.1629
-6.3584 -2.1602
-6.0125 -2.2648
-6.3576 -2.1604
3.785 -5.2286
-6.3556 -2.161
3.1972 -5.0508
-5.9848 -2.2732
3.7555 -5.2197
0.35915 -4.1923
-0.070794 -4.0622
-6.3398 -2.1658
-5.4769 -2.4268
-6.006 -2.2668
-6.3503 -2.1626
-6.0197 -2.2627
-6.0197 -2.2626
1.5429 -4.5504
3.7866 -5.2291
3.7858 -5.2288
3.7852 -5.2286
2.3072 -4.7815
1.0248 -4.3936
-5.878 -2.3055
-0.28798 -3.9965
-6.0258 -2.2608
3.7859 -5.2288
2.8682 -4.9512
-6.3144 -2.1735
-6.3369 -2.1667
-6.3521 -2.1621
3.7862 -5.2289
-6.0212 -2.2622
1.3491 -4.4917
-6.3387 -2.1662
1.9438 -4.6716
-5.7142 -2.355
-6.0075 -2.2663
1.2961 -4.4757
-5.7442 -2.346
1.4951 -4.5359
0.478 -4.2282
-6.3401 -2.1657
-5.9973 -2.2694
0.51365 -4.239
-6.3576 -2.1604
1.5595 -4.5554
-6.3569 -2.1606
3.7843 -5.2284
3.7755 -5.2257
-6.1669 -2.2181
-6.3412 -2.1654
3.7589 -5.2207
-6.0964 -2.2394
-6.3351 -2.1672
-6.0779 -2.245
-6.3579 -2.1603
3.7866 -5.2291
-5.9962 -2.2697
2.8069 -4.9327
3.7866 -5.2291
1.2142 -4.4509
-6.3148 -2.1734
-6.3568 -2.1607
-5.9558 -2.282
3.7866 -5.2291
-6.339 -2.1661
2.5691 -4.8608
3.7866 -5.2291
3.7616 -5.2215
3.1772 -5.0447
3.7866 -5.2291
-5.0234 -2.564
0.99212 -4.3837
-6.0262 -2.2607
-6.0689 -2.2478
3.7866 -5.2291
2.7002 -4.9004
-6.0067 -2.2666
3.7866 -5.2291
3.7866 -5.2291
-5.2874 -2.4842
-6.3584 -2.1602
3.2045 -5.053


==> 2/M4.txt <==
3.3883 -4.633
3.3825 -4.6318
3.3843 -4.6322
3.3941 -4.6343
-6.802 -2.4652
3.3941 -4.6343
-6.8059 -2.4644
3.3942 -4.6343
3.3882 -4.633
-6.8064 -2.4643
3.3942 -4.6343
-6.5867 -2.511
-6.7993 -2.4658
-6.8056 -2.4645
3.3882 -4.633
3.3942 -4.6343
-6.8015 -2.4654
3.3937 -4.6342
-6.8022 -2.4652
-6.8062 -2.4644
-6.806 -2.4644
3.3942 -4.6343
3.3936 -4.6342
3.3942 -4.6343
-6.8063 -2.4643
3.3942 -4.6343
-6.8041 -2.4648
3.3941 -4.6343
-6.8024 -2.4652
3.3882 -4.633
-6.8016 -2.4653
3.3857 -4.6325
3.3942 -4.6343
-6.806 -2.4644
3.3891 -4.6332
3.3885 -4.6331
-6.8064 -2.4643
-6.8014 -2.4654
-6.8016 -2.4653
3.3941 -4.6343
-6.8016 -2.4653
-6.806 -2.4644
-6.8058 -2.4644
-6.8054 -2.4645
-6.801 -2.4655
3.3942 -4.6343
3.3942 -4.6343
-6.8015 -2.4654
3.3934 -4.6341
3.3892 -4.6332
-6.8016 -2.4653
3.3875 -4.6329
3.3942 -4.6343
-6.8033 -2.465
-6.8059 -2.4644
-6.8063 -2.4643
3.3875 -4.6329
-6.8014 -2.4654
-6.8016 -2.4653
-6.8015 -2.4654
-6.8061 -2.4644
-6.8016 -2.4653
-6.8064 -2.4643
-6.8064 -2.4643
3.3942 -4.6343
3.3882 -4.633
-6.8061 -2.4644
-6.8064 -2.4643
-6.8014 -2.4654
-6.8063 -2.4643
3.3942 -4.6343
-6.8063 -2.4643
3.3884 -4.6331
-6.8014 -2.4654
3.394 -4.6342
3.3877 -4.6329
3.3882 -4.633
-6.8059 -2.4644
-6.8025 -2.4651
-6.8014 -2.4654
-6.8063 -2.4643
-6.8014 -2.4654
-6.8014 -2.4654
3.3862 -4.6326
3.3942 -4.6343
3.3942 -4.6343
3.3942 -4.6343
3.3881 -4.633
3.3828 -4.6319
-6.7997 -2.4657
3.3882 -4.633
-6.8014 -2.4654
3.3942 -4.6343
3.3884 -4.6331
-6.8054 -2.4645
-6.8058 -2.4644
-6.8063 -2.4643
3.3942 -4.6343
-6.8014 -2.4654
3.3848 -4.6323
-6.8058 -2.4644
3.3885 -4.6331
-6.801 -2.4654
-6.8016 -2.4653
3.3841 -4.6321
-6.8015 -2.4654
3.387 -4.6328
3.3824 -4.6318
-6.8059 -2.4644
-6.8016 -2.4653
3.3792 -4.6311
-6.8063 -2.4643
3.3871 -4.6328
-6.8063 -2.4643
3.3942 -4.6343
3.3942 -4.6343
-6.8018 -2.4653
-6.8061 -2.4644
3.3942 -4.6343
-6.8015 -2.4653
-6.8058 -2.4644
-6.8059 -2.4644
-6.8064 -2.4643
3.3942 -4.6343
-6.8017 -2.4653
3.3884 -4.6331
3.3942 -4.6343
3.3842 -4.6322
-6.8054 -2.4645
-6.8063 -2.4643
-6.801 -2.4655
3.3942 -4.6343
-6.8058 -2.4644
3.3885 -4.6331
3.3942 -4.6343
3.3942 -4.6343
3.3884 -4.6331
3.3942 -4.6343
-6.7995 -2.4658
3.3874 -4.6328
-6.8014 -2.4654
-6.8016 -2.4653
3.3942 -4.6343
3.3884 -4.6331
-6.8014 -2.4654
3.3942 -4.6343
3.3942 -4.6343
-6.8016 -2.4653
-6.8064 -2.4643
3.3885 -4.6331


==> 2000_10_0.5.txt <==
0.4461627174363444 6.590402968180896
4.200279572383641 -2.573493171730751
4.837784326255856 -2.0599430284923343
5.236735346915449 -2.529058748123598
-1.7900838725047885 -7.284136387007381
-1.700718540645433 -7.63080595218852
-0.9508544177346566 -7.553562379772802
0.28684884477456085 6.106649249657255
5.352058275361466 -2.6823652262273123
5.247438978741749 4.985493291354035
-5.7131754392700165 3.0365562075479953
6.275074371675 1.1693392848619524
2.3853923609007985 1.8578148374653503
0.6173471303725041 6.523022664363048
-7.954803637655123 3.7703125813567797
-2.0265002769200606 -7.376413916570425
-0.00238128916474617 7.4312176454636525
-10.008183417107535 -0.6242174058490533
1.7563639758146072 1.5568170834739843
-7.736828344902859 4.45215514722429
-8.536443806316049 -1.3894301050160165
-1.0217901519809403 -8.107308727984543
5.886825099239175 1.186629845484496
1.7617505582973567 -5.414738674970205
-1.875548831268457 -7.722144013888182
0.4181195237817479 7.2646065588169035
-1.757106080446366 -6.867591531722032
-1.5345924425636364 -7.525160817105274
2.5888052014460183 2.0008520673609005
-1.204160216234138 -7.359651197663751
4.994497793252031 -2.514039519368182
4.59810168912408 -2.6812966985470514
6.660866585549161 0.5640012878463035
6.015904677858243 0.4703413027350345
0.7908234708237271 6.788333290116897
1.2202156776883348 -4.700041262189793
-5.498238770791086 3.2092657240167264
-2.2610917076879202 -8.304681413772752
-1.8379547597912618 -7.26444220568228
4.7525594533817275 5.175333815054433
3.8663146737827834 -2.6346702423860577
1.303943765637019 2.8846704163286225
5.271682264860108 4.994070699595574
5.880122710584293 1.3226534194164474
4.422093182098818 3.504037183009049
-1.4161038484091 -6.875765564940433
-1.6475480773964883 -7.9847116765699
0.1589966867113794 7.35067586689955
1.8851709555542593 1.557571479022251
5.7931393221860095 4.216547089120694
0.3088920740673017 -6.62291133645553
-4.34888305222423 3.407815282986012
-7.973940179935136 4.340304009923128
5.735810837170069 4.887401737923333
1.4231910418886606 -4.835556054434642
0.6622724292917481 -4.980075918807548
4.805946802363059 4.865800497674083
-5.77781012410759 3.171523254263551
5.84861865084971 -2.250175726326788
1.8986747222312528 -5.2554557263192265
-8.888013503315074 -1.3013261119322377
4.953537536832093 -1.9524328060604088
1.8372730501423233 2.313048060385014
-7.7532058128360335 4.849607525679506
5.0599289401000656 1.2404874658273681
-1.529032056983022 -7.621551442430514
4.483875779671618 -2.0639031380302497
0.9224286973888103 -4.915196377681127
5.367265296247598 0.31514064363748395
-5.302370570721855 2.768340871550012
-8.875608476944153 -1.9926025601581907
-8.038304082448333 5.029940420954661
6.377503334249693 1.568084894240701
-8.691619297115931 -0.8631034429963658
-2.148077899181017 -6.741885403929022
-8.371750662982562 5.733150275049839
0.4283399608931471 5.983328502654917
-0.6023650826036391 6.295753321542865
5.644162191950156 1.0119625313281317
5.1356919725412515 3.529787263198365
4.971252837002671 -2.863513879098538
-8.113389902996568 4.4430005333481315
2.1635812880033543 1.7194626582661494
0.6427979890201212 6.583548415530687
-1.4971278796000624 -6.84255159379546
1.3082596793213297 2.1666179299647927
4.691781196201156 -1.9054494619987388
-7.877677749257087 -1.39673439425205
-4.7258094251273555 2.4337749807453757
4.438171662705931 -1.9247066726811208
-0.02049459120095931 7.026724346061737
5.13593022401116 -2.5001348517161928
2.43881112755619 2.583176227203601
5.396324568326316 -1.320206766528977
4.652283546567806 0.5774773021942539
5.450956943666655 -3.3867673310920345
5.072132666740131 -2.0891771343347547
-5.574021911452523 2.6483077764960408
1.4246238575277905 -6.112917980524325
6.030406000709247 -1.986000426502317
-4.96785472598089 2.945957414339733
0.08913123137471708 7.233683567206338
-5.216984315290281 2.145564853679067
-7.675431978310185 5.653428717549926
-8.853405621745615 -2.536070853900063
4.767447071207356 -1.6360013210541722
1.2795516464907286 -5.82174403227373
-0.6316528750612591 6.587605095897749
0.041098198422994225 7.14976708572759
-8.2292322732846 5.613604504103324
-8.60319561440886 5.289464688601081
-8.20765264571729 5.358718083761729
-9.56266589560524 -1.576819977638957
0.9464455665552964 -5.98547931822408
-8.125987226402795 5.538854997573344
-5.776545812938748 3.1661690618927842
5.288313154865802 4.822170631718893
4.047681011327736 -2.539319692669844
-2.1256917162108455 -7.345155217514539
-1.7417604128205864 -8.205897992642045
-4.95445985763148 3.759529416548834
-7.729822570986633 4.915287300629177
5.885001434066894 1.5083702411405409
1.7120705574187998 2.185804199148166
-7.266234025310762 4.9559999640727925
0.23155659674268783 6.5563641125253085
-9.516949713568483 -1.0246191783440557
-2.5254032315646406 -7.011703438865706
-4.773553434892934 4.335039917575993
-8.384215425077983 4.844456104641136
-8.725088287044608 -0.6599947205028192
4.796907853490182 -2.666135363081507
5.705848440719361 5.170066743162597
-7.442007084984026 5.547074667216728
-7.820830115148336 4.90610275781634
5.985592282328964 0.8581041412221526
4.9946839086858255 5.112732231987168
4.947682038157902 4.623517382416199
6.40337888983053 0.785648577134078
0.5383046719118435 -5.554969254976853
-1.2779101564146103 -7.529891141174068
1.7495378992767994 1.9635306469131668
-5.077785695018979 3.251572491661285
5.567240112712083 4.889964690689646
5.758361333818171 1.2935735892713704
1.281545440255887 -5.788252029505882
4.916063837194634 1.396925618859985
-0.6926443225244112 -8.006844577641782
5.571634825945033 0.5916996384585629
-5.453814608172963 3.1201582063417646
4.275696819508594 -1.951168921474129
5.825778486562475 4.297675252484066
4.948892855419883 0.7528912950916514
4.863440280059364 4.69473596388707
5.579201201145815 1.1949979372064532
-7.955538815706921 -1.5420618541205804
-8.878826229589663 -0.7054166943667726
1.8390861408927195 1.7990812939890528
5.309205573459642 -1.768627608729713
0.0663568893970238 7.534529599782502
-9.410437371947088 -0.8024491922809215
0.9780116131863827 1.9508731638859678
0.7769491318094546 -5.937594730569512
6.01888940746899 1.125078590734278
5.052487667891468 -2.7343012130934157
5.79429750663301 0.5818296079447011
-0.6599454201595368 7.301905579102297
-1.6025120308417091 -7.883088385575269
4.188642842643633 -2.6148854605905267
6.82608196055039 0.49438455584395324
1.8031690967113057 1.5864166297236835
-9.374781241562834 -1.0409664925435258
0.7991668446088951 2.53407264709311
-7.1083281658171735 4.657098793415938
0.46745576486855067 6.884592701829835
4.3186316501064885 5.109807541591661
0.7595675136526447 6.335102441649337
-9.109123003526603 -1.3738998104619224
1.835094069467806 -5.459453104028519
5.689431457953384 1.5232173256190984
-2.282739846237289 -6.70810412469612
-1.3168467167451021 -8.00382591161593
-5.3026976735717115 2.541199511622067
0.25658784214707864 7.283185066070011
4.508898558593554 -3.3575270276297777
0.3892482262971351 6.86536676843004
4.597551493505409 -2.133628616533559
-8.695866148658837 -1.23721332113498
4.52427061702832 -1.8975977560061676
-1.258070015934155 -8.794839098696269
-5.5468160873997325 3.35994018333873
2.4512372209229683 2.0546181505364824
0.9378488851342017 -6.122031432462293
0.3834287309235182 7.35960675019802
1.081878637865835 2.3146078740475633
-8.362657098739335 3.8857374647965064
0.8025225220811302 7.287099883392846
1.7248631515967032 1.392826814670893
4.147912418886421 -1.6680832576510345
-4.967217125682907 2.3813860831108578
-8.58792940861158 -1.997992073719003
5.622914702905615 1.0921714554480049
-2.0900486989809837 -7.184870104711386
0.09980998304139024 7.32529335587698
5.624594651567635 4.6263021515741585
6.139089458602366 0.9645918939764654
-1.3739571454541026 -7.9725880128222455
-0.4158246194831233 6.574840819511537
-0.9003465502684826 -6.713591686873675
1.8844749416510542 1.9407590642124672
-5.034727991175558 3.9130278125401676
0.3074605919366916 6.609686486408771
-9.081731432969248 4.408950760711475
-5.379676823759171 2.917481921315495
3.7889860428665045 -1.5690061320907245
-5.617994061183024 3.341610160150701
-8.687481138807488 -1.852461986184092
-8.915985701074039 -1.7481001793223827
-0.5913763154829442 7.140616338713241
4.253894485799503 5.198129112603046
1.5417298988303623 -5.165704761292685
-5.084554596792671 3.2613773723336426
-7.941680216862842 4.500366225927274
3.8798371216674408 5.590441297995991
-1.1581187078079767 -6.541409324987322
-9.261849892590513 -1.0525278238718196
0.10093011531447443 5.804371499386451
5.1484850276608425 4.517345127411238
5.136966980578958 5.108237138043919
-0.9598206986522916 -6.91617729858977
-4.2440048583956305 3.5782181507843265
0.27359612429133884 6.02364660435048
-5.163483595019142 3.205407059520917
5.465098302132547 4.33484499032342
1.6701319205361793 2.344601840204216
-5.2280928882719815 2.5611590352764297
0.007665968297577104 7.126365257889105
-1.8579963099623673 -7.390091664670016
5.400821083773104 -1.8304417675551523
5.110761897430982 -1.7467207326035963
-8.649173644886702 4.601622011685133
-8.729103601726454 4.1852831510387185
7.009400632479032 0.36912540930729265
-1.2262240017834927 -7.498195114711376
-8.601952041145191 -1.4634638476161004
2.0159898015431077 2.8512040856992105
-1.4159005204175368 -7.797064888275378
-1.7294733561121687 -6.892017281544928
5.332082496389326 4.174706788166144
-0.15301680035469206 7.0153619133940515
5.020042103124472 5.206025403201773
1.6518813188619244 1.9307138637644101
5.939432332665539 2.0711211292211438
-7.597686084854842 -1.6563304253945674
4.725594553315925 -1.7861527098304686
-7.742616063303504 5.5486850832559265
5.000552145413403 -2.3069038188366537
-8.260945153487658 4.170875900748666
-5.439757273851477 3.85661648589798
-8.092599776223302 4.237848438553631
1.6058365029218589 -5.613159378095769
-5.4855329356163605 3.5878534023022857
-1.3547725710232397 -7.562975941790797
-8.377688772681225 5.165216230059845
5.036034167473182 4.541736193686619
5.113066166728624 0.36675640766197537
1.3385355017974119 2.2408390347835625
0.8270093430088002 -4.566731321324045
-0.84475088952905 -6.714792793019495
-0.010448022566280774 6.584806181385851
-9.885380241064961 -1.0712149390808632
-8.2623028192628 4.654782720973777
4.901461678998836 5.7612740963521425
4.540064929974616 -1.940374835483568
1.7198701497734379 -5.890981346767685
4.85829677781201 -1.9586633556585098
-0.86844912281776 -7.22705653466824
-10.004444493832068 -0.07760512478924575
-4.969068665988802 3.375358055211872
-5.559292234487323 3.348922884780586
1.577728191479192 -4.76771784427822
-7.755610044252371 5.621512097570305
5.455670231746337 -2.73047246615228
1.2377384332786223 2.208478693114613
1.6679213056467175 -5.883893175496645
1.4976948198538227 2.345883004821591
6.165115732876359 1.9480631960896053
5.658550897232944 4.6378813447504905
-0.392968125103101 7.6904930390792
-7.889284315868757 5.661276033764908
-9.243710221058054 -1.296404654060393
5.746265947987126 0.7861926292903716
-1.3854819994063705 -6.892416252401424
1.2122210899096666 -5.500279392226713
-8.159776908628842 5.128665273487952
5.955309577206717 1.6411817865234375
-8.400811450393066 5.435199598842794
-1.7928150214487224 -7.411036575586558
1.0919190797080067 -4.597910424930443
-5.2829440675706705 2.4078629881818463
1.7116199258953302 -5.480376790616801
0.9542631690437415 2.364197678886593
0.5585504281980326 -5.654533338480927
-0.3416079436028615 6.925742021540022
1.1237158617111294 -5.553258535049815
-0.9028677609171725 -8.068028355127515
3.892035950477561 -1.6983725273142978
-0.628598110292496 -8.261066615101353
1.6611592511856024 -5.524504956175276
6.3388954461228995 5.185293938432958
-5.687355476136114 2.477400631066444
-8.462092250736173 -1.5541170042764438
-7.770232929735437 4.8404248662900855
-8.74944119631621 -2.2662820225452824
-1.3898132586548069 -7.8229246991699535
5.687843738595189 4.998897318093263
-1.1679841758786746 5.868853490766507
6.103968688574812 1.3336127899801697
-1.6399880851757702 -7.804030532158886
4.651944652623828 -2.8971133269323555
-8.534500475141018 5.050121049816468
-8.07396306678875 -2.5631887941393945
0.4956683507835935 -5.362300964257843
4.797335285470968 -3.186017835034689
0.32923497005565583 6.773634461070534
4.30212891264512 4.908188142836867
0.9363015314467249 -5.787771225438618
-0.14722932573362837 6.52926001144195
-8.242310260305365 4.834959311413251
6.106495608120207 1.016994366226121
1.1104824481822857 -6.018208901156039
-8.14312569891784 5.933313376968953
-1.148592533996808 -7.99675245634137
0.6270038612049758 2.03816130266048
4.720177020002831 -1.91376768818908
-5.49889801422106 2.602305783577922
-4.935059928602077 3.464435117919459
1.1844456367433231 -5.728516266539564
-5.644147478206111 2.7331292084705447
0.2865507853728856 6.91709480071539
5.798787328015711 4.0263597812831184
-9.157093238164391 -1.98682197466034
7.416237952155946 1.6293893038746075
-5.92586973174268 3.3371199671838503
1.5459720549335074 -6.355062670283163
-7.721526954301401 4.670533461196443
-8.444118426836223 5.262693659694072
5.479104991353288 4.7887915062410675
5.601895421170328 5.080329901877617
5.310009400588082 5.493578164775882
-0.6762287143067846 -8.185803316648261
0.32630552886908604 -5.387676410014777
5.159449442422047 0.9449871801030841
4.559833056411969 -2.4503797301412913
-7.312648335142153 5.0700896316089406
-6.045426268505231 3.0689685936186315
0.6848593852272802 6.123287138909981
0.6781413100080275 -6.216594228583602
-0.12057277906370922 7.447405277889406
-1.6541322019785873 -8.092721945515812
0.5721927581222443 6.033812115215411
0.7864877408482697 6.648173261618481
1.7797595865843223 1.942286113767035
-8.084697722045158 5.124951350931659
-1.1347668584649317 -7.951556557122198
-8.189748170658461 4.7763088058644545
-5.258754452714773 3.16447704793159
2.5527042561909585 2.073148218837147
-0.9306989236421672 -7.8826356669459035
2.1000873580498958 -4.838177202665161
-7.941012540317594 5.299311027779054
2.1811853387461873 2.188669371487385
0.9599078338982088 -5.368503240309542
5.0431343287016075 -2.6082723360875057
-0.6494929850162088 6.623780578633151
-9.401339829714514 -1.77892704270088
-7.5452587409795395 4.620964972964882
-8.237732423540463 4.395046008745951
1.3611099755657834 -6.281888074872767
0.3447454640374443 -5.778563291720966
3.9382869172240005 -2.5125510707340664
5.773803174227252 1.5749013716360045
3.337364759002222 -2.3736291808655747
4.404695865135455 4.973473305343709
6.339571457625001 1.4344519756235188
-9.521974227549382 -1.6957127159550849
5.159060541313613 5.570470757340807
-8.963722743765652 -1.1636212515910056
-0.0013210175582307193 7.085988019993443
-1.9432240796106108 -7.015861180631838
-0.1172904318695357 6.76178715339887
1.954619685488172 2.0434199613356236
1.788934850430761 2.0941531867370107
-8.040603778131178 4.9638731549764135
1.5734318378520664 2.413830599765257
0.9555229602004808 -6.001446819711562
1.5631057012665708 1.7721602218981816
0.976320097177018 -5.437278114835109
-0.7214404192595235 7.620909871074583
0.37925752128572865 7.213957632351685
1.5079936269173897 2.111894977248267
6.233812507750724 1.4583467263648657
-0.5562101702204626 -7.960196424305704
-8.182428073719818 -1.084451011360982
1.5329226744411164 -5.700158607321667
5.594708438708273 0.8782688845128428
5.451297915227846 5.228432482034804
2.235940261356548 1.546016151553648
5.009479650422015 -1.9315244212521887
0.17133568409329714 -5.344180223105858
0.10948343269574838 5.882339977336554
-8.191740044599102 -1.8106373700665355
-1.3718022742626252 -7.214210012817593
-8.591158215131465 -1.1283857077195987
0.947443845394253 1.3326491773460776
5.536628266607956 5.1882335336062635
-9.526193381641095 -1.0953220056399195
0.11941170571103472 7.318627701881039
-8.602338354740803 -1.6962032386527726
-7.965781675737891 5.2132704620108425
-4.779077697380992 3.1874833434995846
-0.19572389384192118 6.663155533313451
4.417683344679216 -2.5793322443277624
-5.896757128495372 3.7719424547284106
0.7585485869359128 -5.026255117966807
1.075377885173099 -5.744183321710936
5.234192402120233 4.5917345207657405
-7.339163995089861 4.785469348489616
1.4880107975605317 2.327918735271016
5.122378593535236 4.91672265737464
-0.30050385426052817 7.070650766483173
-4.386642742649634 2.358991254536695
-6.279647404069281 2.1275890391384675
4.986262511479726 1.2795784544759776
-5.464914248438068 3.2600227726932456
0.10881709465314 7.093363918903549
-0.6483451094736173 -7.090772913854739
-5.008707519909985 2.90403575440395
1.7090771380283813 2.0593644897287233
-7.728774734093749 5.090001876554696
-7.863919176068926 -0.8397859503681995
-2.3583993899689935 -7.945212162583756
-4.528621641217791 3.2553353164578236
0.47902675726680205 6.848255514624863
-0.22825867486136964 7.25973618715658
-0.47459838553371525 6.817610045050398
-4.94889602691158 3.3301702436878404
5.150002809829558 -2.7850937065941666
6.430211354708579 2.0250323218253627
1.6727121324826153 2.03435031475403
1.4019716053315694 2.692062677774415
-0.4130687196397926 7.482378643515566
-9.158813579229466 -1.510570603169938
-6.8896969868071425 5.000251870715382
-5.287460248229655 3.2659631114139733
5.431941917743579 5.211184505947543
0.5646605476347211 6.473501964919473
-1.2089949235776667 -7.357206479364044
-7.961292287193652 5.014842129772761
5.261127387183643 -2.3564600294778018
-8.115121998589505 5.155417235952511
-1.0317045252065242 -7.452146204222452
4.624903890981524 -1.3603868908743375
-8.419485392552238 -0.7537587234063677
5.836777909771654 -1.6927273204015747
5.176731410767542 -1.9376599610931764
-6.406934899827461 2.3669810484358234
6.119977155190466 1.522681924427496
-0.23572695633087137 7.369813040710608
1.1002342976227424 -5.335713531273065
5.662190624859734 1.268197437280732
4.940315052422821 3.9424173244594707
-8.782685713169334 -0.990111451974429
3.8721180660110086 5.0742494877083
0.5107136440592147 7.1019010594262655
6.7082957294796834 1.0238692992972078
-4.872810738651184 3.3218055517658795
0.6196689699041585 6.864283793332248
5.4683587032663485 4.57074032904138
-0.5733765001508193 -7.77814224040963
-5.018095835482419 2.4254164756808767
-8.450880625404915 -1.5005521903473595
-8.863783037401697 -1.1486245343304982
-9.088296976144429 4.473946265281007
-1.2145118748304753 -7.7429736956610045
5.3635963473552435 -2.215241378310399
1.7450835600055572 2.104565707230366
-8.79794653351773 5.2529170807440195
0.37136821962665545 -4.454359451761184
4.171374706007464 5.669960817629959
5.385102306306365 -2.774995216391925
1.636175121208775 3.429766890274314
6.26708402938442 0.6236639478297996
1.901144383873769 2.3730232278304966
-0.836775012922502 -7.214997437499926
-1.3335272514181409 -7.317792614517584
-8.117712051594513 -1.4336266504884185
1.5816669528422285 2.0644364951442027
4.966294100963778 -2.057950999549666
-9.485852101339308 -1.1123560976232754
-1.3745705359454552 -7.278996605164755
5.901888946905211 -1.0808965796501557
1.9472899331946107 1.8370381203736932
6.370340888414447 0.6850323394168512
-1.9895889001069214 -7.539336906354203
5.874388066418851 0.6714641152803706
-5.272425144562288 3.0096695186148157
-8.210593673904846 5.0704963381604236
-0.028464142173008106 6.804802107599513
5.954246940946917 0.4655537551124087
-1.3168798310744259 -7.535738952668599
-9.470779307555352 -1.7234677457287337
-8.62791422979323 5.2652936775322425
-1.7192482174829111 -6.860754449603593
4.158954558107372 -1.5763924136626444
2.4437509184882478 2.647763612440457
2.2656195403751034 1.81071694884659
0.01004008718760662 7.211182225206912
-4.668231156352046 2.6895105852632164
6.146804376053581 5.1679805462343085
-1.3575690931796314 -6.949807414461738
-1.4856141536388219 -6.6929477786374125
-8.864484223582998 4.761588949016245
0.04521205664356537 6.755752189375182
-5.680053740025205 2.594322956397584
-0.08722968825998254 6.282317608920156
-9.24506516255231 -1.5316007776341507
5.023430471244529 -2.463956308155952
1.1627451658305645 -6.399962711299407
-8.431440030517361 5.420546546565132
1.6688586843310844 2.1662952050690083
-1.6505725319916194 -8.190435534542836
-5.320334788331779 3.2101081017982387
-8.175689258222619 -0.7405452940676849
-0.31065325206489236 6.259022840107524
-0.4969748245952972 7.287350110510282
-1.8379485833160063 -8.290501581208575
4.660835913605434 -1.6631532835710838
-8.1580751956946 4.914390033645463
-4.538961778043925 4.101754378459569
1.450354400307134 1.9116094072506968
-1.9247444226078712 -7.690047324146026
-8.31452842894261 4.740445453415368
2.5788608395388435 2.340059116447848
-1.6130741788911644 -7.512332736364954
1.4207913451823848 2.6219559083640878
4.613469360350175 -1.921760556860889
-1.267948587410119 -7.801238748987691
-0.8409817379640536 6.7042106065858675
5.259928356373291 4.343884640930047
5.0179594074280285 -2.4422472090673923
5.138062429828031 -2.2130918248325
5.566729116570801 -2.0877340349947815
1.4961155899239869 2.0976637696028675
5.059463404276713 4.222484830567204
-1.21874029576379 -6.824615172670869
-1.6109753769145196 -7.635885688264166
-7.966378903372337 4.192809103388476
-1.1360959080087871 -7.43042457805518
2.067244979966848 1.4301334198627669
-0.9469083477595484 6.629209904645071
4.641488451749595 5.910817121177321
1.9536122121796367 1.6424002259971453
-8.425032373806143 4.4038681260577235
6.288739625636692 1.4597703449542192
-5.110661066305546 3.4032143036678892
1.4166123292781385 -5.5256280248062115
1.0083042484307398 3.0579892643563364
-4.488805053995172 2.4699801428039194
4.417031024509109 -2.372835548777504
0.7548084815873052 6.7781533977189925
1.4368728595617624 2.084953387414554
4.669404759969451 -2.2495541522805826
-4.973645876853514 2.717727071117426
-8.931912560075927 -1.9919321998605972
-1.0838466569814185 -7.966597154104652
-7.924741376323926 5.282287513762424
-2.202413724389799 -8.004881063684799
2.0559950900770736 1.8074342476591467
5.327220599797805 5.634350445278217
1.0902439277894116 -5.507343264718144
4.792747729512071 -1.8201016544409907
-0.5577902393106946 -8.452149837401194
1.6375012590183373 -5.690298925032771
0.1154485270709693 7.649273186689878
-6.867939295164409 4.634879201710678
6.125804404841453 1.5306296916079374
5.95513172962319 0.8871177592626748
-9.438276514284194 -0.9982699179453631
1.7782966274986838 2.455023115538281
4.78566929552657 -1.8410309347813425
5.319145261329969 4.513620230506401
-5.820093027900166 2.70793153793562
0.050666799747007676 6.6622484559571165
1.7460770619175472 1.5335245476971848
-8.260874165040908 -1.0246270420120318
-0.8515150698050892 6.93587856820968
6.39602775859498 1.7978996494546193
4.697045549808541 -1.1409428949830165
0.8772358171497638 -6.565428222852622
5.541047308731373 0.9445975090875673
1.8783213302164161 -6.537709245142587
5.269455506206669 -2.4119017515225494
1.4138323133044264 1.7001549907951068
-8.006143278385803 4.594457741474511
-5.1851189184539 2.98685532693539
-0.5619977329858189 6.586502964630458
5.889641789205241 1.7576182718278557
5.281073235953268 -0.07026684036759057
-0.8252927579225319 -8.097221241783016
5.507287731734089 4.901936006481023
-8.528337092557102 5.319202053953974
-0.2540677689152374 6.206264066255009
0.40517075658803003 -5.511153793291601
-5.598419495669096 1.8500285434504606
4.898771059402603 -1.862308033722773
5.597801384777815 -2.504374928209436
-5.059751613788533 3.0555044909804403
-5.781797003276443 2.9890749559351444
4.97241160637561 4.578375137703647
0.4627650098612597 6.804966037357933
5.889962873696315 1.4924164115707734
-0.04093449408961081 -6.095229356414774
-8.724968687433666 -2.3726562394816235
-1.2376531970236486 -7.485462062003475
4.877886714184803 4.281211334384995
5.930778519358373 4.619668938451124
5.213479018682788 1.7687068530886723
0.7587447505801673 -4.333111195257467
-0.05500982813577922 7.158049529107645
-8.34416073648509 5.565055154740799
5.650517856745445 1.6812480921040112
-8.570649491989764 -1.0279616472552293
1.4078150684571424 -6.127032895873873
-5.282168819009209 3.513848350515147
-8.3721790444896 5.04976106167836
1.3601452218900736 -4.673042973278127
4.885862664469685 -2.096561830801672
2.6046963822873255 1.6660260235822786
1.4317676282441878 1.8700456320919985
6.342518041665075 1.510765354309921
5.140744119589469 -2.719033847224775
-8.628177583951341 4.972699296226399
-9.332497967337432 -1.2200190151988537
1.384326032027534 2.4275474129390817
5.593422380391773 4.849920592510728
-8.023087860535723 5.269911901454537
1.9220300886669703 1.9561927447688392
-5.510943267363714 2.5517650627552637
-5.044858272527714 2.8786607218703124
1.2159382512703785 -5.731193349249082
-6.14921275745057 2.6961793619320713
1.0595204228293154 -4.866843271744423
-7.184642297975217 4.552063494651038
5.714358177412099 0.32990130874301304
1.2088723841857674 -5.770518903356252
0.4785873774180805 6.897475590016499
-0.9553349259971837 -8.5093079487522
-0.1603817578548639 6.678345102140362
-9.461150917381065 -0.7819437815203684
5.926168767097345 1.145930190398488
1.709372735772153 2.773817168643907
4.401294424216062 -2.0729355364379862
5.986763461738733 1.3054718614028495
-1.4338486252303 -6.680080872723826
0.5767797955481242 6.383375104301998
3.5173384662904814 -2.711313801012427
-7.802838545948312 4.707280131476031
-1.1469972728698066 -7.146167299667928
6.334308307335274 1.3823727019292336
-1.0784629790379203 -6.92391255315524
0.04215040312945749 6.860561400625226
-4.974255929111896 2.165035277956252
1.6584518620226487 1.974504641119214
-0.9359102317260941 -7.3959361041428435
-9.043423425450065 -1.1093591119367299
2.102712547141067 -5.529103571041739
5.836957532392864 1.1411014795094347
6.154429246876671 1.5950132007943676
-5.185103625258902 3.479679278481858
-9.22150239341432 -1.7306682239350735
-8.152834493388772 5.056106507360747
1.8189716113272254 0.8209627909988484
1.6088455563872142 2.1980881897440865
1.7201462679672408 1.605106296994642
4.305392292529397 -2.36798070504248
1.2730769371561006 3.245443423101311
0.002159992149541004 6.599993958476946
-0.3695499169591614 7.18175337320716
-1.7702234132953873 -8.358512735688905
-7.9127828011239 -2.047230970305973
5.492429907048218 -2.1818616162271676
0.5454070210123534 -4.512018647330361
-5.787818803012803 3.833326992461207
-8.675787264191818 5.179639608928292
5.054865544660649 5.637444212834113
4.8926561086662455 -2.6540394336291304
5.442973505473418 4.407796329159368
5.8848682973173805 1.5214057201921145
0.9262243750695373 -5.619251630973165
-0.670297043948932 -7.3833252009283505
0.5708979563781031 -5.579574571396947
0.35089606258145445 7.657407465584769
5.495926133524719 -1.9093472751101543
-5.316398523238196 2.7792551068983835
1.8150352934730414 -5.67795276371539
-5.342070058903419 2.8399463628544392
4.551559051318511 5.554031280329861
-7.876867115073833 -1.2175473216013846
5.9591669556490725 0.8596396463217403
-9.005088927906487 -1.8573087847357903
-9.087145186147069 -0.9465191732200494
1.1699779040633593 2.344440515607756
5.726124856285316 1.3241271265468073
4.554044286366439 5.888370711273833
-9.09001229608327 -1.4851687138032854
-8.701629284094683 -1.3362047772935761
-0.5741670407495455 -7.969096221453199
-5.727785056462461 2.206313584971061
4.998625335153324 5.033964518972114
5.92996925573608 -1.6442435638259072
1.1344390913417683 3.8664235316005677
-1.8863092561806813 -8.185882089018286
-7.77972792969721 -1.6465894979378348
-8.34032263121836 5.909903844863259
-1.5471862495836184 -7.103214773526304
-2.3799778836740053 -7.6402214391310626
1.8110555075884687 2.2516415041927407
-1.1789381209517917 -7.403567026497787
5.979201775926593 1.1029485156199403
-5.516528564127666 3.285968058311244
5.565693005113001 -3.129618785071183
5.596188218276871 1.2705949349118062
4.431896630770018 -1.6105582383115844
-1.6319077095076477 -7.8461971774935755
-0.7071510080959732 -8.118992794786935
-1.448175672477825 -7.726985681612286
0.9164084761887517 -5.417437849223804
6.418746603078875 1.5141945358496012
0.985824182488929 2.756822958088083
-8.401456263411012 -2.0036583420761622
6.605360636904507 0.8801367956917937
5.840834054177246 4.89705213891791
0.04200547629755069 6.419665868971748
-4.492728274224655 3.1377524142294817
-7.918798047203461 4.944906949623877
5.677868455338584 4.506286941214623
-4.9441227671777765 3.278478563015435
1.1319638633348685 6.110407031959042
4.915890689386428 4.9878935444226755
-4.796273441580032 3.242614478127347
-8.371755380053651 5.450786287587897
-4.115490240391342 2.7038191960340563
1.0514291592490812 -5.8656223266705005
-8.149165305242734 4.994031032501127
4.813306343551322 -2.5504379489436975
5.619960128561211 4.088447560723582
-5.9371557250596885 3.2349107169979936
1.4301995166252266 -5.008821513463709
-9.043333379575406 -1.7123194388787815
0.9802509742735029 -5.054618920467312
4.776249494050388 -2.347555155092214
5.462538902855231 4.578712602968951
-7.859980435735893 4.856736748972809
-9.049886735472555 -0.9330160782680842
-6.120028115267374 2.852199248857257
0.052857236486889184 6.694400363582725
4.847209091826543 4.208837437579897
-0.22497501867707392 7.262904928436434
5.077239701558815 0.9408291321015375
6.72760569355595 1.0726761486297152
5.491202688300048 4.093527295103051
4.0969046019815085 4.127998466844094
1.5355534305190313 2.483032898496255
-5.085633561321185 3.0889795084779355
1.1115378419135162 -5.738863033002077
-4.914877136750917 3.3121794571066596
0.945732653478034 -5.717976955777971
5.567529753468714 4.778095810855362
-7.411638556306266 4.859745756938085
-9.114763911417237 -1.7748981671858812
-5.38882820776786 3.1337243045706247
-5.079947987981631 3.145802450186776
4.293862845373367 -2.2347556413560077
1.3945528204016329 -5.717481826820222
4.158757066153411 -1.5610547014695957
5.480249638505659 0.868802128624929
-1.0921018045095656 -8.032196692642286
6.092209910286309 -0.34507253135826677
-1.5368324419506543 -7.328602677961867
1.702619420651628 1.3764922698479582
-5.283779438659954 3.3279259567503714
-7.502435408887943 5.775521415017833
5.630296919328899 0.7825918241876778
-8.379243560223475 -2.08672055081074
4.715737208757861 5.221052839562283
0.9748132491649668 -6.021887810333236
6.614464379881712 1.3685689742595324
-7.734582300016266 4.896275112183854
-0.9114911627223959 -7.922959162604259
4.830634568128339 -2.2700643384018764
5.515608854875271 0.9881212605179246
1.8306422906941906 -5.675663268720055
1.6505723567771435 -5.8140618571176494
-5.521270435085525 2.708341493253096
-8.649167170194655 -2.2971344258993645
2.1753091819218753 2.0860833213520142
-0.04592242823490157 6.347080706966554
5.285872077193975 1.1558662225666705
2.1003577708504757 -7.299963879390422
-6.9247627454825205 5.109324789562323
4.149425292741794 -2.869908965475586
-1.067083771724056 -6.997428228396447
1.459044520982781 2.599658321853734
-2.0878815823718413 -7.318611468986212
1.754740352640544 2.184830776058749
2.2250484651759357 2.192189220595388
-0.08836664284244264 7.01763117946608
5.62548615159969 4.633999864540463
0.47318951173237994 6.988212630175181
-9.993629327402559 -1.4318027852191149
-8.6769733559257 -1.7317667832252304
-0.04651945191038054 6.344105841696293
6.24686778055513 1.446946499324792
-1.7021663712552328 -7.246194551404793
5.365453936968136 1.4051295790552338
-5.001954878061917 3.1959215760648054
5.476957017901447 -1.8868259711685254
-7.6186224304646855 4.699600620998403
1.6698352089963826 1.9485698249716379
0.1241447752571462 6.796416368923694
-7.964404978058797 4.465394646779932
-7.681759846089012 5.318405478089724
4.767888002902547 -1.7391124574155534
0.2980504245361387 7.234220276472667
4.965252454442743 -2.417370711997273
-1.627862780712137 -7.623505985382629
1.467399984858423 1.2727690447011009
1.1959862599549145 1.557361513776051
4.780775429141965 4.831244300273712
0.9923929359958418 -6.717769843681362
4.1805574665992395 -2.459394378795366
0.5497039635877027 -5.36013246597657
-5.154654430534681 3.357037963301488
-8.712282402481923 -1.0538684530505789
-9.953697696111862 -2.1090549718066613
0.5786243765859838 -5.3586217247337675
-4.934739558870676 2.8828359102358028
1.4506977294626333 -5.110327212536298
-8.03517256393042 5.3025318783505595
-2.024354215882605 -8.356802133487037
-9.113761049463422 -1.0554540797367207
5.296783241360086 0.9762986484310922
-5.677872097988703 3.7860726436543954
4.401227466378071 -2.415393984926078
2.273384458628322 1.9913233385557194
4.952853216606689 -2.7226784380415108
6.025025895460575 0.7479438176861064
1.4537418213905224 2.834483729401108
-9.562599290774898 -1.2047693460016906
-7.873041474345244 5.485910140804536
2.0302818202588684 2.6544622012617776
-9.015120052922438 4.410790546657351
-5.443897316780028 2.939002420904402
0.15668888139219295 6.72607699518997
1.0675697114110232 1.8298753320445758
1.2648304574602092 1.623267672592585
5.668667977948243 4.732996886197797
-0.9327054100848047 -7.184279449689622
3.9579299336419087 -2.3465649347269655
4.882729519161529 4.961485919825401
4.7664561699563786 -2.1301176079081268
4.716424788282027 5.010945679940746
1.8936007619643676 2.7757800988542574
5.067287809322565 4.76447573542964
5.79552631801116 1.096341810191767
-7.6858880962044775 -1.4623257060743169
-4.414461734936055 1.53084399563044
-8.757032214616167 -0.7298382837834353
2.0625844356486778 -5.566564421634356
4.886959553670796 4.140923115270667
5.061553450025154 -1.6347142111404698
-8.204171807977211 5.1205948892386495
-5.814001948283755 2.9985846371890226
5.080649679236626 -2.063456295620704
4.613292732674928 4.823441197568281
4.420019594550505 -2.9199350761921474
-8.84078771420322 -0.334872695176367
-8.048861584964365 -1.1947588589205678
-9.512353692300175 -1.4892013150670906
1.9529723136051589 1.9407405079476736
-8.770691785287092 4.344629657745555
0.9784207084972968 -5.688976430660647
-9.545927689906254 -1.9774997529510288
4.17477040797492 -2.715645187005255
0.6349399594741245 -5.5180038312398105
-0.4948757417913904 6.768424571083698
-1.6336971185133047 -7.201320735440334
-1.9065109258409687 -8.04694021852191
-0.5138952923691749 7.335548834584322
0.8517908001272172 -5.438251394668321
-8.040805372272176 -1.457843826829076
5.01253753487681 -2.1241731328790783
-1.7261072950669774 -6.7870861836120495
-7.732592592417239 -1.7695578197493225
-9.135995349437978 5.061188430530552
-5.113795431775275 3.354451124119397
-8.509420121445245 -1.638260384924997
6.349636086397497 -0.2520683826158856
1.7936394454100146 2.005341595361493
5.336305779671679 4.592631921440454
-8.470236900521787 5.276541457955791
1.8898232726473756 -5.254362582183667
1.5252921067692053 1.9539622551906435
4.182946994511438 -3.177936971544694
5.229270790394644 0.840008094358497
1.088682885296711 -4.684397770709399
1.4663053633127574 -5.616284988182976
5.183090083969237 1.2872456709456481
-5.977873047501174 2.9660826137979788
-8.613742699573768 -1.017984928587852
1.8995261170271176 2.9937084653512223
4.694363399739287 -2.1643630708259876
4.152350294944277 -3.149808968339842
4.364614465263522 4.298546043798829
-4.593175566175277 2.3875789419318094
5.720678497586907 5.205840297148294
-9.170008061151503 -2.624859972157661
4.401525824259827 -1.380231167159144
1.3297065012137723 1.641825469542518
4.662693293963206 -2.1635601051616096
5.527153800904293 3.778324290166684
5.641534763094052 4.768618512218889
-8.549743140865052 -1.506799345100272
2.2532351572317038 2.0070660194946677
-1.7513962115652344 -8.207733730717939
-0.8148907319924744 -7.721669982073705
1.5488222996953778 1.617594466102052
1.1787124081831408 -5.376469089179739
1.6274289167784461 -5.646667578910427
5.527128896758058 4.313674270856439
0.8474101902279787 -6.448196674671407
1.6477396886376552 -5.388570414678634
6.065530751936207 1.4656376659468848
-7.655945175382415 4.593094490416434
-1.2958844189270489 -7.191789754164467
-8.779610566225342 -1.149846807672699
2.3317547667937335 1.9519857876082254
-8.963966220485656 4.463255470649721
0.10275293167810279 6.188336358647746
2.195545214832859 2.4457675718056917
0.7580984336750425 -5.962410008406546
-5.896260712547159 2.6292402353152964
5.782310699628986 0.6041059169417458
1.7133962996848737 2.434355353672971
0.1839587175224271 6.860347425769881
-9.152972535256682 -0.657808850204963
-4.783042728442855 3.0430721805961922
-0.2680367628223677 6.438891980246073
1.0995421057581136 -5.415030237797944
4.380965602574596 5.1823168384497755
5.2427728639997575 5.358434595764899
-0.07284142817076564 7.82593007112993
4.696091381775922 3.904138292595639
-5.513741607569186 2.758055514204492
5.668499261937692 4.934496703740339
0.05792750319689219 7.356989062682713
-4.450127854601422 2.57506993105355
1.0305720900940636 -5.844482187983237
5.658359813463552 4.521648363776297
-8.035314910291492 5.060570696131194
5.242841336225809 0.7321573916047277
1.1420580946848513 1.3809363890475237
1.9220474173712643 2.2891450002625815
0.8692256986748295 6.485540117875665
-1.7135551633511557 -7.266493177954467
0.2043089004282327 -5.28979284569007
-7.808003097812994 5.710526089012259
-0.029460825006533214 7.08551260918058
-9.145976836562804 -1.213919743734857
1.319433582434078 -5.373979991329397
-0.13645852885072352 7.5017262584498665
-0.47963749099127917 -8.077476647824602
5.745746235229978 0.5575139103546742
-0.7082218270272042 -8.131764810800851
6.036000325421577 1.19343603231455
4.990988016763401 4.511517618959683
6.090649957684002 0.7976656077263828
5.8835214824934505 1.5084902919266745
4.7475737077222915 -1.5889365293562174
-8.040422418778242 5.086559630549786
-7.88509606699451 -2.155578562062992
1.2109209710428848 -5.851780523432047
6.409190690762403 0.17268711015412375
4.792302662361915 4.47807883110452
5.4343932422526855 1.7894359837161744
-9.025837189499033 -2.1022825057036685
-1.6042429490330716 -7.699442939043624
-9.564924036640932 -2.8191518995970926
-4.6301713007225125 2.441232701756852
2.2548642457912904 2.1488430361043944
4.4522473784778915 4.902233883991908
1.7793266198650555 -5.777774038373616
4.576962016039485 -2.8532749900108363
1.2277595070712104 2.2017970052477414
6.309946756401231 1.082204053880227
0.7433143474539554 -5.3123446365212
4.882038583311956 -3.0477830650782876
-8.276383464522471 4.102994858477364
-8.284729466984306 5.494821301149067
4.721866310743865 -2.1447147179453823
6.090751093805357 0.7905776886157998
1.8250821701480313 2.9188413139899305
-8.337679413165741 -1.5099945851538756
-8.161505097672121 4.254804742926044
-1.0751505821107286 -7.419998339233295
5.5335155103062466 0.9417601228825405
0.4223388157150852 5.733566624673955
1.0963498591383396 -5.449325024253125
-2.1925219418288853 -7.913447210709989
6.2463031181449225 2.082691118919797
1.61671114893541 -4.801887403553788
5.0651040916613965 -1.964751644229355
-9.038854130772298 -2.147159732030514
-8.010408433119355 4.359146263218372
0.002851863899269391 -5.715387396609424
1.9210027724704475 -5.016100335858916
0.9495572225778608 -6.083963751150196
0.10968183023861816 6.747517030960693
-1.6427340139442805 -7.053796791036952
5.404326443255385 1.0370814888657847
-0.4146219284254602 -7.098413144223738
-6.078259588862278 1.7446459769416967
0.11625794024978434 6.959329435472269
-0.3758124960352347 -7.183070533538363
0.6846973479646443 -5.870691548570303
-8.53307089208912 -1.2530626854218572
5.230592680502068 4.581783625531511
5.119950329348919 -2.071481099589513
-8.75026239926036 4.305058175676775
-2.4969138011433776 -7.873159238813352
1.6315507129309545 1.9933544991885954
4.780090094882176 -2.4546078078721503
5.81081043040083 0.862634120445481
0.18730542129531275 5.45979203541495
4.660777004014172 -1.8842359702020541
-8.676578167939027 -1.3369106638776085
-8.98513240197834 -1.8491132194078774
5.421516962074463 5.026592024040859
4.865257911704566 4.91065856434187
3.752930786949718 -2.455634691580132
0.3302996713287918 6.737478898997508
-9.221106717396923 -1.8748906072781997
4.5422774440563325 -2.3517265908467326
1.4208392730130202 -5.4989407651479985
-8.283971727318347 5.377618909393289
0.47688582441561267 -5.604013571313973
-8.830180109269241 -1.957509165925611
5.0081044236276915 -1.7729300791637317
5.355170366272455 5.6598075516051995
1.5220348959889969 -5.7074324088437205
0.5145951418025093 6.915942931262781
-8.569533137131067 -1.3099673641412592
0.14706961623920156 6.646818447116276
6.0672334201261755 1.791059594881695
-8.992130725749645 -1.6111385437241996
5.230233853187311 5.191272416559709
-2.9480483457963462 -7.774857287028945
-1.8803017396239556 -7.132940751446625
3.7043128070673395 -2.3144553495793634
-8.099162902212468 4.852226729625895
6.022640732813964 1.5449710512006671
5.717440982229538 0.5517876290391036
5.134538453617289 1.4953675969977924
1.0206349603921172 -5.916566634154886
0.7701663554337714 6.671892652312289
-1.82348040491633 -6.593006456352551
2.115546938853279 -5.610159278056527
-5.062348940349219 2.782148317977948
1.5879599469422994 2.210804109531979
6.2527790824900045 4.1567407515795045
0.8403485766698675 6.46067067230087
5.549102057692045 0.5945064849035098
-2.0749586727076985 -7.0260117944175935
-9.515270777192852 -1.6365202302208512
6.126455687704536 0.8981320719261292
5.2319900540997315 4.599197305045391
6.026692788398998 0.3631915573552258
-7.994698968833299 5.297064863607885
5.019799300617751 4.37340048145258
5.218360819660529 4.944881186304228
-5.1463634853645255 3.120709483962183
6.2038409191003225 1.2292131033362645
1.5742354897823552 2.262468578684165
-8.387088062036495 5.205117469114677
-7.881598734393626 5.192761465220391
0.5221865592651085 7.782528605796025
4.7648152609005345 -1.8758571219673648
-6.080959947267176 2.6578921768388
4.448679256980553 -3.2583862718263994
5.726003451415935 4.1655478048348735
4.602286478826858 0.801578928904459
2.0966062753094867 3.074422703144165
2.485317086597469 1.8622433619975212
-8.795221782708278 -0.5667909071522998
-5.155080223641053 2.867405105515246
-8.24049209937403 4.235714649937431
0.26184096599805695 6.30203744609647
0.7529627339265219 3.2160003529658585
5.89280748190808 1.8541617178792782
6.4294263701520125 -0.4045986112148312
-9.055757658005838 -0.6622757545603802
-8.359775358590165 4.588459911848798
4.763817389364504 4.644491201612364
4.732007716145273 -2.456070478724283
0.09500603964703926 6.923138949104099
1.4510315633208517 3.3461265901217914
-9.838248513657387 -1.6105456029205674
5.711610394910306 1.7426510082878184
6.605837421360952 1.0256637948745604
1.3038732132372013 -6.047905845368757
0.04207797499039764 7.456668468469052
-8.90495632062467 -0.23400625547383602
-8.675821745985006 -1.9965906726380007
0.18351272078679093 6.0943345918533245
-9.212283396951959 -2.2532380404728594
-7.678412983902106 4.9897539044849175
5.956078457970301 4.954121792951952
0.752391134242145 2.498888504684867
-8.438562450148622 -1.2159287598672301
4.4038814209518256 -2.521216367631279
4.813794120462096 -2.7020918535627763
4.471442009642646 -2.4050745813706826
-5.73638424846128 2.9498787900103896
-7.590409795691098 4.864546257862867
-1.7067772631233467 -6.844717877194042
-5.836742926655134 2.768682517717729
0.027753133766897475 -5.636842639065797
-4.689529130185708 2.522672548065365
-1.0008799490633957 -7.770077425894378
5.814812492599328 0.8434883260311218
1.7879345543899867 -5.724568462842082
4.925720574320001 1.9552546013215575
0.24649064839802104 -5.114104195337815
0.7582897392616964 2.246568547121806
5.732665926234921 4.345875185186716
4.1492717746824415 -2.703564055261956
1.625648595212908 -5.517750201774448
6.2838468192734975 1.3211427263837967
-0.9527712517064699 -7.268291563338313
5.0790713224083595 5.099791205233748
4.7873290373717055 5.033791330285885
1.2943644160431886 2.3573694690254494
5.003572581699208 4.788532990652631
-1.5574610159993862 -8.402278894392419
5.342738712994984 4.666267042784721
5.833541762437812 0.8704366222816586
4.935284046679408 -2.5607129794153325
5.162404042787713 5.332550019538579
-1.299639366236303 -6.961512840607727
-7.41597332569253 5.297638356378132
1.2224112360753292 -5.845146930756214
-7.439816527877312 5.016233416973655
2.0158867448806945 2.051943732347414
5.084358174584209 -2.1462566280043114
0.011179945390865927 7.080155519228484
-7.774365660723041 5.20897833995939
-0.09381437373046689 6.232150745299015
1.8482635961509777 1.244316741931287
5.089333214345162 4.443129914944358
-8.280622056093405 -1.3792906404359808
-5.894865787821419 3.240713454732573
0.3024614765023499 -5.221981639024953
2.1634186102584194 1.4263410188305707
5.017713500991271 -2.8620893900187583
-8.372123328677318 4.70210688503247
0.8797052052366744 2.6217386752128085
-0.8874317879558065 -6.919301525596211
5.657488897272815 1.323374494120343
0.32426129192325176 6.1451929707630555
0.866600750511729 -5.387817807912169
2.0075384361045505 2.04463199230482
6.383791953152315 1.7097419623062313
4.284736790128423 -2.173937125894162
-0.252604609477145 6.393652456018396
6.047358778611833 1.7142518578989314
-7.5869284538200885 4.6037233904217825
1.86625266738197 -5.530757553206403
-8.991944163988732 -1.0966389468791642
7.292209652037155 2.4502756017164105
1.6704576236811137 2.2995537873510195
-9.027999772460864 -1.3088213551079626
-5.011241360568949 3.3706413900902237
1.1387743988440122 2.027046636028606
0.23421119475005558 7.442266494853237
-8.713369684274577 -2.3592138666882643
-5.1935909832001315 2.248354454656549
-7.2670588227544135 5.547433702140608
-1.848638850024114 -8.229222098221623
5.161532077922594 4.871482015629736
-7.550110323287139 5.229326223864954
-5.66850473957321 3.667825599057263
-9.132732029680726 -1.641832592372385
-7.4850925024421 5.65683564337669
0.0012042848884544766 7.620192621976795
-1.1393793782215706 -8.1864472318883
1.0507374193457781 2.300267781526571
-8.97125104616334 -1.2704677219206233
-5.029657476278763 3.4163185451649567
4.567014668390623 4.871129506527931
5.088038209864575 4.569638345968809
0.6646170033148432 6.920547876808612
0.5950721057198932 7.0193528469076485
0.34712721792840706 -5.022165379420322
-5.148730831392646 2.2256572047524728
0.28296537568885216 7.502644913705202
4.741625895289375 -2.2223182658307103
-1.6446978636639573 -7.5370895787532834
4.822366556556544 3.8535585370187473
-7.568742595643159 3.870833713157867
5.3263390144825875 4.580363523812005
-7.9717963052276035 -1.414304639648935
0.42721707879403537 6.5366336678037795
5.646665169334024 5.039499328762491
5.745367756821848 4.76865634738772
-8.282169528341614 -1.2810483102715806
-4.587175405524175 2.949156721845141
-5.39275973863126 3.80828516326707
1.7052120282440877 -4.802558395898957
-4.896653135276239 3.0233358187391812
-0.21803929003442823 6.280749457880654
-7.989024107707596 4.529808882889641
-9.512450729596056 -1.8449196574944018
-10.012816375961343 -1.291437917037636
4.95585194951991 4.489739731307388
-8.468540659511616 -0.6254487489639551
-8.40770160317308 4.789944046149981
5.644666021499401 4.479073117629042
1.7934424845484391 2.2719077164217465
4.7182259182695985 4.99347400279686
5.026600507143966 4.480262827089325
0.5439653579727977 -5.14774404211902
-8.47351000473536 4.696959181707696
1.4937362122392046 2.440571692036601
-1.5957567139312174 -7.8175891117858205
4.476928574049092 4.589668378461438
-4.943247611518827 3.3183001215521633
-5.287379191698984 3.1127616192067986
-8.03515298983771 5.29029073533225
5.13800108982888 -2.3041250342247768
1.7376365943087642 -5.5015680614876885
5.229034671483286 4.55265549627717
4.0288739434905185 -2.037357068899332
-4.833626434810085 2.6162969827750904
-7.784996553781367 4.140324212560033
1.4029738767958246 -5.786961790406304
1.0039172522068998 -6.897191414053067
-8.84864886198338 -1.2697928666444769
1.3336740152086666 -5.886631034158567
-0.07123666211715488 7.530813964911905
-8.503402408919577 5.376618246667659
5.4851153717305 0.9764328349333022
-8.88853155814805 -2.420007907944981
-8.682397692112884 4.743714342209485
-7.400768976271702 5.425739504631745
-5.2871255201662954 3.0349878279980267
-0.4331976515393001 7.179494781988883
5.2620938201579035 -2.5409022434108133
-1.0106476400372575 -8.454040266069526
1.5475712214812134 2.25056916262872
-4.461727821002025 3.1503763261251105
1.6070956752401597 2.2613162632020165
-5.011580202527992 2.820712194769323
-8.84562173359882 -1.6876791103629774
4.395787130365536 4.550608819909652
5.5540584061975995 5.702358513558706
5.0102725513885655 -2.5535763445155424
7.320245084760941 0.3603006430460436
-9.17387029481344 -1.789767450314095
-7.764672931423052 4.533269816313154
6.196418971903863 1.4219524610711038
-5.695732993550064 2.81763442469397
-0.21903860716158596 -7.481322980439394
-0.5995642464286516 6.472858709765106
0.39097790264773213 6.41160680225235
2.0662064214658207 -4.915559259394113
5.636065197800228 0.3029941851737702
-5.040065052133399 3.4289310789454017
3.663958469897581 4.7394916114191
-8.604573474721109 -2.0014338404019973
4.605249948319235 4.5177653135145786
-8.535172033029665 4.575722881313381
1.6119868163081772 -5.455941493009632
4.047078304251538 -1.8170554237198377
-9.053428985415131 -1.647844095168633
-6.218710682218628 3.9834881293333915
5.983514802604837 0.8694046604378438
1.289287846941428 2.010319672563614
-5.290270075915265 3.1707205186284777
-7.715831606343966 4.835996751720386
1.6493654989282742 2.7171285217530445
5.624934292114675 0.9832995255641572
-8.667987049108145 -1.450934718828066
-9.448680443459237 -0.8904948081168674
-1.4101271661460246 -7.495426447856327
5.082272173420074 1.2545951878045105
0.876738281586136 -4.833705008111294
4.606618097900214 4.688932215363142
-9.082128343191002 -1.957142595589603
4.842769932157954 -1.8489032665511944
-7.41891808846843 4.683604797346834
-0.936765550296488 -6.615745000979891
-8.83152963375755 -1.9770083984283453
1.6480510761482148 2.38833071778224
1.1386442214987622 1.8565605425756255
0.582344915629829 7.2577945461267905
1.2863404872019972 -5.4224941213804385
-1.534309977987526 -7.936967478387303
5.018079413469481 -1.6238660120247166
1.212974638325694 -5.942426300415816
6.781099069195999 1.2831089052474076
-9.141335475791795 -0.7360691261268618
5.936773733201614 1.6105903706872406
1.9035811163064944 2.548332106835959
-7.580453238080544 5.736356617147271
-1.2646266666129973 -7.296178560049043
5.013934330249927 -2.2351715164748835
5.105402933270449 0.2833108913363501
2.675651303158671 1.8456454643393307
4.632250278240894 4.921344740506444
-7.924076199371931 4.9583878457596775
-5.379253483853732 3.2096729309753056
0.7654644950983551 -5.8477021484769285
6.648338788873137 0.9481074258896818
-1.7674733155815172 -7.269991631106007
2.8492979512328347 2.0308112592836407
4.593820815718508 -2.359301394283185
4.838211451194856 5.315394337169027
1.5659087196199701 -5.113346984751198
-5.73659144521158 3.730117727788855
-9.22312551420723 -0.7568619998850695
5.68485199068677 0.9006245773627944
5.6669299669424635 5.429132903677888
-0.9984494654841727 -6.740187600281053
1.7686684466620424 -5.765810427339428
-0.8688581821457317 -7.2287192843839705
5.984430103269226 0.7697280858326547
2.2447503023333137 2.415387170074962
4.081306927676702 -3.053817768346137
-4.601282761456475 2.289026167905031
1.2213241126222694 -5.600950784165739
-8.482971494492398 -1.3979827097551107
6.654417162831571 1.1348292100871569
6.261265354303259 2.0030591077622217
-8.434979342308445 -1.6186285603001789
5.114347274719976 4.497490770341651
-6.170401887187632 2.84771019573812
5.451824545010701 0.407593538915497
-9.924382881409455 -2.525085751736831
-0.29502460196146585 6.211803927460869
5.110179004158164 -2.0611597652063796
-0.430255221279062 6.768519325988312
1.9110058191277468 2.213423605172262
5.954645433640138 0.48333091723608623
5.650287154130348 4.589803970095889
6.177320548991759 1.0533903718486377
4.819694951237533 -2.577722417701741
0.3767004150356542 7.070095247919603
1.4796614338534066 -6.08256799619684
0.16949400498463296 -7.354257899765368
-4.280101393025435 2.540895333179315
-5.85396732722993 3.176681115525395
1.3284728847110605 -5.889514312531544
-8.625938589563352 4.87896986601123
1.4810422367901432 1.020714571735779
1.751323176847142 1.3903313562030264
5.110867160154377 -0.9931875535008374
1.053803253815279 -5.383779512136165
-8.644998848540082 -2.347457777094743
-8.834684985025886 -1.6651025417621357
5.610666510277472 5.263706695731336
0.9349661092539383 -5.110496120790358
-9.234716860756205 -1.7506968444778004
1.513409509965268 1.9898623205751274
-0.1722852612199551 5.948904747005058
1.8808033014272272 1.9509744669866544
4.892258101747402 4.894534879942218
-0.3047770545898403 6.142709921040801
-1.8284748339264885 -8.052449949529247
0.2357120545264223 -5.2556547237309745
4.091778964728383 -2.587977937039609
1.879122296247365 1.9220126207459758
5.714162199886441 5.389737105699674
-0.4292973561451834 5.754789293545089
4.8998420240997405 5.581481047465615
0.460135681737867 1.3689252630371556
-5.432028457990705 2.855533319503518
0.12268653850414285 6.055181010286151
4.941835733957052 -2.1056153657148786
-9.500778101168505 -1.9057930146338293
0.9804619343920766 -5.53694755113412
-0.7859854164384343 -7.280151350828557
4.5123111911957015 5.812277800266774
5.4730623088950905 0.9430877601758694
-4.731693312554205 3.5735767002395606
5.409154817915866 1.0734984323820884
1.9067099323075203 -6.054210713158747
-8.299842094958478 -1.0064307904342478
4.924759764716962 -2.5567267829638856
1.616862810908723 -5.87660850241943
6.579088414956308 1.1109462596290878
0.9810795392495505 -4.906803199509711
-7.514921839793817 4.965900435552734
0.60763299460541 6.898146827638802
-8.793223504171614 -1.1107277858320632
-8.811224239626316 -1.7532026226778674
0.6071546143620412 -5.111911315961301
-7.81799564772721 5.558473191431224
4.10739242019027 -2.1557681950265226
5.255016828193313 4.652240464625436
4.45157743143221 -2.5947593336247876
5.335941269383847 1.004573063720453
0.5233345728606107 -5.650572286322666
-7.294740629593863 4.427877032678749
0.6353793819938323 6.985379500391562
-8.67924435509838 4.067678286880489
-1.696108595143941 -7.428423071136074
5.190354245811808 4.5244433507085375
0.24298429572937857 6.736095175301292
5.189302325760826 4.914656582856781
4.523463397675617 4.228958676944854
0.22644294552016894 7.139638491723963
0.19797243971259762 7.2397780242388095
5.35861680791511 3.304028024170283
-2.2326815943019382 -7.575068720707216
2.5489315358788693 1.342523624346652
-8.973426677502571 -1.2975049517137898
1.6318109469727267 2.235898487908512
-1.8003925028112395 -7.54498143142585
1.47497664174841 1.5368090272359307
0.07036562931861051 7.288189051793187
1.009214668582981 2.287856285163072
-7.9746598569085565 4.925041621706568
0.7062072340216491 -5.475999947902374
-9.55695071723701 -1.5762344175709686
-8.001673741996967 -2.016161655666898
5.459655159329859 -3.004608234682934
-5.283541284975592 2.480766854423514
-1.1160763477924227 -7.085341247608059
-9.646416743786553 -1.13248713790582
1.2122159123513185 -5.093956962894293
-5.326969347924214 3.8005838175570874
4.205359387176377 -1.7141867337413088
-7.781747600811339 4.456400123462329
5.62155147473938 3.6747510325133894
-0.940828548416439 -7.57313043587326
1.629537343981952 2.0313637598479586
-0.5982320797626395 7.899321870914542
1.7506192843062767 1.5721351142260098
5.8164460732083745 0.5893578253350019
1.403307582460225 1.3555559856126407
1.9674227358268417 2.4294364849000787
1.666360289916937 2.7138705565487884
5.717846891383592 0.9774711735115504
-1.465562510006256 -7.98633988932079
0.0033483860994022174 6.3032495377491635
-5.562019293897121 3.661855172633532
-0.05396649567759172 5.925517258538187
5.844142670604138 4.226254885259116
0.5075127996002011 -5.763050604088107
-7.012394861840839 4.863606863388276
4.032605786757846 -2.624752846743531
-9.268554700966831 -1.9906147869968758
-8.594325217467095 5.109551815612601
-4.882926369755501 2.5476382134033075
-1.234311215635717 -7.570947000861847
-8.553853591489046 4.816360691779515
-1.253166257952464 -6.90519687825135
-2.4282700925854774 -6.7516998185928925
-5.162958226103606 1.7477264525600837
5.020220021014852 2.0500926403941273
-0.859899910452903 -7.7401571292513855
5.100626240124468 5.3950769137780465
-0.43180774317096715 6.6559982359934615
0.6335537503724998 7.378402406649012
-8.808952826466108 4.450578279306144
5.2427378739745505 4.513207487493045
1.380208281711772 2.1191252412277124
2.1848739414865364 2.099244265979096
0.20170153050537382 7.7098423937891924
-7.570797271546411 5.027086401808026
-1.1886506064784594 -8.35768648963199
4.191164048335784 -2.000211574957503
-0.4748693903204514 6.437859054782743
4.699993691761062 5.179826757188794
4.589742113168809 4.4320851953212514
4.926567660240037 -2.678446719171588
-1.4348438978945584 -7.9001228903248215
1.86759647597943 2.5478964764329635
6.000946776976814 4.486508045714193
1.2327453135504944 1.6617862097683074
-5.01205380544519 2.967869733192844
-5.084836248504216 2.557418799979783
5.725132592918567 -0.31084262614508273
1.4607515655799999 -5.507889499947202
-5.6393837530807085 2.844187699289376
6.186036267247132 1.3956521625503373
3.989885187193621 5.105739969112825
2.0600444739656316 2.9308849426396693
-5.671328197167818 3.058724323429734
6.173883924253635 1.2683512694388814
5.456596147686104 5.014817081011714
5.2257341268109645 5.29239896331811
6.083276803131655 1.3983890501633567
-0.9461681819455444 -6.974309545031753
5.932138210094476 1.3869040230320255
0.4767126327938014 -5.11588646684649
5.49289510802653 5.074056162138764
5.907416337390859 1.5830270179587316
5.276964206878163 5.479354430150918
2.0430898947108735 1.8081824554663182
-8.45664464194803 4.915376928561218
1.3635321640342808 -5.944900523464281
5.626258392158437 1.8423682496830946
5.167627941213978 4.588139460993545
-8.291085114930612 -1.5186241735647785
-1.0280801017144967 -7.7704657235682335
4.569925840251194 -1.457519511044132
-4.74947171977614 3.909362769623157
-1.6528170204361494 -7.420694483610083
2.1705222221489455 1.5943093203250782
3.8889597629550376 -2.643208253876311
-0.7237643934043247 7.432898415422021
-9.314627764902092 5.161516456645723
-1.7638779355032816 -7.2678774026499395
-8.0619845668239 5.527557813009929
4.088370831527487 -1.8464579678231863
-7.115997572284906 4.225075741127264
1.002504788685082 1.1431595202451863
5.8608391923190375 1.4860678678555637
-0.8259760526623673 -7.535864203549583
-2.9076129486936324 -7.666207257903867
1.7637333049756883 2.90149757105589
-5.859845673296944 3.076250642576296
-1.7137823253659001 -7.99287442007682
1.2133595295904762 2.468945409165542
4.526917717235965 -1.6281120310114539
-8.800775966320655 4.447065472862306
1.5843961253152965 2.321158999752725
5.791222432768434 5.649984219171714
-4.989547941172831 4.126138412238709
0.9358491597897425 2.2535021357953666
5.76969317471757 -0.6892103733490162
6.141892617328709 -0.07458771072702874
0.6487470777034544 -5.39475478339895
1.2461088051246136 -6.116956099167776
-8.217711328480164 -1.5281837013472266
6.165091427382275 1.3108938005422637
5.563145534050476 1.4569347710928582
1.4650368065540473 1.6960330393428342
0.8287351468390529 -5.3495463998164245
-6.2223400269399605 3.3420530975176215
-8.51253502515327 5.376067563218337
-4.837458020908839 3.3930176250143225
-0.09694055583377542 7.425247761235015
-4.917902801895308 3.338399775439698
-8.577033986261812 -1.2808954558119168
-9.293013897534843 -0.6910748956563181
5.140231119898843 -1.6987914113350826
-8.386730802383198 4.696222175873817
6.177775837951998 1.2848597688452874
-5.028320616347771 2.682401646157321
1.4001183250173317 -5.150261210495035
5.536832076362848 0.8344883629986738
-5.567477390419757 3.2072103064263424
5.936245623861297 0.6189347147245798
1.1517057550514647 -5.381945752668899
5.002726026275812 -2.4177379342871848
-4.743545176321089 3.122414146940001
-1.1720278610701536 -7.464952168657043
-5.1122158075429365 3.3849572417442664
5.003942658458055 4.467612733751711
1.8866367073195711 -5.449725372426458
-5.751023073757087 3.148798003453806
1.0349447473889644 -5.393724965314921
-8.180314780758343 5.332493526166991
4.549784561242172 -2.7269996668237244
-9.091938306441369 -0.7334203188677393
-5.240604950471815 3.068343367069537
1.2176293154910602 -4.969052345867346
0.7558506705988991 -5.29191535083295
-0.10895626788367727 6.612111482868198
6.327356539834092 1.3734911260677436
1.2718077502637126 1.8801087882134138
-1.2286511735950234 -8.381856031301458
-8.58325893851026 -1.7172385116563207
5.99309519233997 5.158991580060544
-8.49791466536889 3.0345626284529654
-8.789404265781055 -1.6018713390169135
0.8639697970649085 -6.330782566206626
-9.316550388001279 -2.1900634419886282
-5.517579924578128 3.3451208564884602
1.0598980396795317 2.4396968079072074
4.373144319998792 -2.2300142563041536
-5.895001341203357 2.5950426525407226
0.6976331954412673 7.401417346245809
1.2137704426129337 -5.970229592936534
1.3560486590422358 -5.381633258846251
1.370508209462711 2.27303684973331
-1.3525327991400868 -7.786963148682271
-8.636115339233763 -1.747242988468114
1.176898669847881 -5.2972442956365375
5.7184188981623745 1.6300711581052978
-9.203882056752796 -1.7721052949316876
-1.618042172409009 -7.850218572375807
-0.3386284897021432 6.985248945362326
-8.038774697696224 4.357173544848633
-1.9235651040654562 -7.121516436631985
1.9211312770220978 -4.952357116866785
-0.2686874110479438 7.137012897424351
0.9086792517324542 -5.413177008432291
4.885522339997538 -2.133180076033355
-0.04298113586552846 6.860252755822925
-0.4216360918569552 7.670971891388158
-8.34164651562981 4.859777066939181
-9.03251440005033 -1.700136462861824
-8.245418974148217 4.527664898382097
1.3162041378017526 -4.651958411610849
0.36949191733366993 7.347133629012943
5.924289067683338 3.719016319627473
0.8929964669821965 2.2372441408067347
-1.0007563043557932 -7.7962821214633875
0.4450358533669551 7.14415356630282
0.7372509040842168 -6.057588283176026
6.1206379711094865 0.6243292626328099
6.085132251808663 0.8311507050436462
0.2814126072871741 6.78267261443635
-1.76622421041514 -7.888505263520606
5.7565997324059115 1.0893719777155093
0.3607757758330787 6.712685555870805
-8.933995261274545 -2.227320519873391
4.439410006585446 -3.1298015803005255
5.378785730989089 4.607135876940442
6.2409163398632845 0.20456599975330114
-8.999065520544866 -1.8973958680404723
-7.802723780638248 5.169647929757746
-8.505701756987293 4.990389660485526
-5.30512715113965 3.3493151829549603
1.1461845922869796 -5.617499109683226
1.8899337115605195 1.9495033874287175
5.137001683315386 -2.484080139289153
-4.260431606767952 2.5086892577102304
-7.9594873471491505 4.0069190920234075
-0.6214569885998724 6.718711099498487
-1.0940029362084942 -7.467552935612083
1.6907583449128534 2.2123677189814965
1.0335413098271948 -6.211775966184956
0.4507504877738537 6.786207782994364
-8.81427129099365 -1.5972562910019923
2.7127576600310594 2.079905753784577
-8.632293154111881 -1.6628767047231112
4.083217701130957 -1.7719950273833773
-9.281104896337851 -1.9262386341236502
4.649105644428928 -3.5792977740168297
-5.891680609188372 2.2950407803203596
-1.6408220459822882 -6.947840446264192
-7.908579441085739 4.3969684647928915
1.0270510616798165 -5.862034138572319
-8.450252575817489 5.534768610663705
-0.9875871368919856 -7.6025069953742115
4.651260402629329 -2.2806383643654202
5.075674543549485 1.3796007669309258
-4.548334842892625 3.828072778846722
-8.113273639972796 4.9902639334956405
6.065975489613158 4.856538310849826
-4.143461690487904 3.390826128173484
-1.7359737539014033 -7.866825199540632
3.6427431101833703 -2.0961153218677
1.7270959862072022 2.3282468101319296
-2.528246185914389 -8.227212933874718
-8.497024123354846 4.878866979393998
-8.59853588914914 -1.8138124038396037
1.5118662373343141 0.9275596171739411
-1.4006774882791009 -7.7012309905048415
-5.195094198440528 4.044357945739885
5.507497365972781 0.18165611007039695
-0.5684456462101942 7.526788118865496
1.2834765956966607 2.5973189985682676
4.633983580334772 -2.6187965032304468
-5.230781999197272 2.6621481603715975
5.37520083659561 4.742714395901977
-8.0922940246426 -1.6550637445426488
-7.295572523322118 4.973498537754525
6.123147635930793 1.413599952570694
-8.383367110551898 4.927442358353781
4.782946949366332 -2.3507391125680748
-4.871621231741401 3.0735740124412505
-8.061676075033755 5.362674072890863
-1.9088355700400683 -6.7017615706400715
-4.864797503281867 2.879924562808575
5.869597279669846 1.588770145156722
1.903945474736341 1.4634156590715315
5.418588552825992 -2.6864680174751943
-9.132367211080599 -1.9024009603205905
5.848112610144669 1.0668945226942723
-7.719477873467258 4.863611777316573
5.670051690005214 5.052324070833663
-7.434898103998136 4.321149167912319
1.2614459695997002 -5.460804678900675
0.5476067658007056 6.615949722479878
-6.0554578485320105 1.9517568355989576
5.101957802563292 3.7061641395974747
0.5410162483492615 -5.044200988608872
-9.462217441850346 -2.319869162930485
-8.673600387876363 4.57055349918961
-9.055366898056208 -2.634529054829998
-8.92620153084775 -1.4130665492023446
-1.7980515197214462 -7.513132052829933
-8.643310372786608 4.135540871546577
4.192272156399156 -2.564915218758019
-8.474740475350453 5.564455565436154
6.168566983687746 0.48429280176276546
0.5077306985042236 6.743453211414552
0.25149435452796576 6.451666869887283
-4.810623221381953 2.533519270738662
-4.210943605280244 2.661053174860294
-1.6456127743590543 -7.263015145022083
6.153627354214415 1.2713514524496694
-4.944281992630657 3.14685738067472
-1.3947137617895347 -6.545661118432345
4.859864631228324 5.4722902646234965
1.7117669819671395 -6.096862998100049
0.806839474988693 -5.818659417533063
-9.323255093555154 5.195037875825254
-1.325430830960087 -7.507394402444131
4.229406548718834 -2.7939957064188525
4.434704871564327 4.817486391996245
-8.923839386189997 -1.1903278808799298
-6.340534182418375 2.9127258528964717
-1.0973780396768986 -7.238630687955632
1.1701068024435473 -5.601310517224768
-8.936379361860324 -2.211835882869895
6.911362609983438 0.7075388102049329
0.27693288185279297 7.03163539313794
1.924375825313117 2.4105452741247895
1.8789858600653289 -5.0193786019129405
-5.4035888347828624 2.963296665136408
-8.473120980545572 4.989953638852618
-7.748525472242199 4.767055382397054
-5.073595137209514 2.7746964230900515
4.8481745509666325 -1.671897268102704
6.0251751496354675 5.362282277312313
1.0462468958745137 1.6346760928941846
-5.545342752569359 3.0641481267109847
2.273203864953983 2.353942385762254
-8.397780092684767 4.843946104096461
-7.018663685967793 -1.9181282114120126
5.0180083115763345 5.796308548024411
6.134886260364195 1.1177740849440507
-0.3839703460338033 6.139219130568669
-1.4063174990808651 -7.270842317839164
4.961921684122656 1.1158369068012666
-7.562077814718358 5.6391561576250275
-4.604911805189936 3.954005971162543
4.878588459963222 3.9366254780492755
-7.851308627557258 4.623537944027815
6.026013878248476 5.248047411470356
-8.401424877755561 -1.8909015644174183
-5.540510232389173 3.3165589750624935
1.6682115982994763 -5.1508788063020745
0.7860551712352182 -5.441108633438784
0.4162605950670159 7.172843897835896
1.0262226502823675 -5.260570401858954
6.471388518924404 1.1920020139499459
5.66740213554509 1.1079423422471877
0.9130062621520959 6.525264364287221
-4.359842361420391 2.9512672418529386
5.778429437356281 4.4026080697671315
-2.0731271300979417 -7.097017919720381
-0.31317821276097046 6.810416916986658
6.07637487013531 4.385994284058904
0.4587581646387927 -6.580046860252095
-4.842233529131222 3.5365211496820486
-0.046423757912342364 7.036518624888181
3.899717916263383 -2.763260354703558
5.027681625268914 5.007975469284143
6.425275392928714 2.0592573458232777
4.983014748904669 0.46090606553843794
4.940046944430679 -1.8675360189259127
5.445935342154873 1.0844619746650865
-5.540374829408133 3.6841675259114273
4.029228689088119 -1.4072473561347107
5.600994764940022 5.743316310941748
-8.88461485316647 -1.8061547108387759
4.628210643662475 -2.204105832780219
5.374459738296526 3.980120663205215
1.3761391477213258 -4.666847517787275
6.43125144098745 2.1687521100405984
0.3080713386476932 7.003985655333416
4.965928037887639 4.83614185529196
1.553954636901153 3.139391626246421
-1.5360887637177263 -6.814244546893605
5.171395641371079 4.622324336566769
-5.200279595793833 2.7455026569726044
4.827107917982833 -2.338150877712834
0.8562663065502863 -5.935556466987674
5.101063355336775 4.425157258404507
-8.708811717464854 -1.4978889338390498
-4.369767306315123 3.4753379449453314
2.232545902353525 1.314996147349242
1.4547288569463523 1.8810109419701935
-5.466960874863842 2.46198391113629
1.9821481060408732 2.6151251866877985
-1.1241841192778403 -7.280214304787392
5.359865052017655 0.5181340579085584
5.507386646859641 4.131283782289046
-4.051840393019197 3.139798122590036
-9.79793795208129 -2.243994485439159
5.310540420771514 -2.8472175140329026
-8.979488910568179 -1.1639240350042481
-0.2226984075738726 6.601682687077028
1.949929742904631 1.5595982244314315
1.4611073179131755 1.7667980102662655
-1.0181581629444822 7.057942476687141
4.670946216810202 -2.4279534788978308
5.620251268648363 4.8736085895049674
1.2023595168069903 -5.24612328751186
0.8845804659210958 -5.489847566027338
-5.778550516325203 2.7552637325579163
-0.5675749864455968 -7.534710714332345
-5.22529988638305 3.0970125599603335
-5.370927748319586 3.47197523877415
4.413487657443156 -1.3321348199367933
-5.801637344270229 2.193668027404472
-0.09307373459113333 6.615858317136046
5.816365941075662 0.1454753051780312
5.091288313702506 5.051891021744668
-4.998252324501935 2.7037445547003554
1.0672871206747139 -5.053681307601239
4.4505745327693695 -2.240855625533118
-0.1240483366563952 6.708697444796973
-8.84529849217546 -0.3763728501432113
-8.260759093195484 4.8153542762348645
-4.771606671703056 2.8320930221842047
5.959186338000662 1.4761217709262362
0.878199525047605 2.906755912156828
4.96128567489213 4.320377204460866
-1.553371384735515 -8.021695249984926
5.41509303348386 1.8134048690672653
-7.709878523058227 4.153848632457499
-5.73436851467228 2.898980131959232
-7.207737734496304 4.796142682590228
-2.175330670587912 -7.3482889928451165
0.549655777900698 -5.0901892791623835
1.4013647846047026 2.5269524247386412
-8.427507434765154 -1.7198277938806315
3.674633092989935 -1.70246783656484
4.92241212062371 -2.8527613952411532
6.123564398974647 0.8615894234736463
1.9071708188882468 -5.774411838374762
1.1805338494600934 1.8107275059645838
-0.9662668328459652 6.5417795395342555
-8.567207216176094 -1.084866299797138
-4.5436228904667395 3.5451366716415778
-9.295671166418783 -2.3172713935251092
5.642395203136133 5.471456276815834
4.6192334589272175 5.340640619733687
0.5378703296004319 6.565054551512409
-7.5404960949707736 4.447262542777022
-8.562156387924542 -1.3967251485933485
0.9492798469594854 -5.701695610880673
1.8935176890588181 1.7411284038884451
-7.79907544475046 -1.0729929872494983
6.040651385760465 1.1736003498494443
5.3488160983384585 4.805078443429939
-0.17695548126527472 6.556170227490202
5.8375162008852675 1.3355868493214715
4.990712488700613 -1.4309862189386255
-7.4775388033635695 4.950329062305771
-8.229587523642445 4.111521293226208
0.6509619048519908 -6.055195911628754
-4.927692488072645 2.8544777068238427
5.506431905977876 3.7753343881312933
0.4830659336848979 6.917167163720533
2.2312539585829216 -5.7280809945056275
-8.656219914314173 -1.3110652562635934
1.926627904245736 2.3634453917441056
4.5711759866077895 -3.3424796937629395
0.03234403507356881 7.000415296787648
-4.832838193968084 2.3445093194195543
-1.1405103409912363 -6.901012529091628
-9.042943086957944 -1.9155109818849447
5.609766477380862 -2.3811812755173727
-8.796263109447471 -1.3757355854808369
1.1939218920710166 2.1611657147857155
6.12760582704189 0.6210405257390388
-8.32898791693273 -1.2185672477226153
2.338378937493171 2.292681884333611
-10.026912780420137 -1.5491555642546164
-7.104141023841329 4.968564237281522
2.1660174670119465 1.6142660213049478
2.3142957956455064 1.954347860034218
-0.45169690937849605 7.824203543534346
6.319791633016148 0.9301370255732754
-1.5650372265567216 -7.939551297776766
-7.8479003825891205 5.573342869882026
4.447729151494642 -2.7964902409141414
4.4858885224778 -3.0217200429531563
4.312884230515623 -1.1868335676881188
-4.549848433612173 3.9073941073731433
-8.299793393982954 5.428503073763482
-5.264774821677404 2.5783333874741294
-9.261267877854525 -1.7918420877817551
5.544907112020148 5.053143912121108
4.621739239621695 3.746301424880186
-1.1391627760394791 -7.166323790615283
5.568473747938129 5.3674184307510195
-9.012027954786396 -1.5509056039711586
5.963214728252096 4.5951000820699
-8.986498002039433 -1.716547907378742
-7.896978198314893 4.3015020714215515
-0.7507608718112928 -7.681346244030407
-0.04222283693285668 6.326196349306459
-8.76549814297864 4.464086468432412
-5.524523576716558 3.8484858290580277
-0.5525122988190933 7.624785480563605
1.1454996923116474 -5.08687202367789
5.5976349175991515 4.838499584518903
-0.9101538651547617 -7.184406093047261
-5.19068268150127 2.95077679117108
3.6958321876215385 -2.4760312973551537
4.160758570880997 -2.665981001808347
5.048986020645965 1.0237149320391348
-8.56426916252242 -1.0679061919749475
1.2459423826844949 2.338583597664474
-0.3528489320987611 7.748377276723484
-1.6192607675808437 -6.792872972063794
4.425135920218247 4.531032991914161
0.14652756851851867 6.011353635796435
-7.52542324994897 4.252098023535045
5.217865390255739 4.485664011317926
-0.6976521650608828 6.324500396947168
1.0794913124180676 -5.315907261989888
5.999202233371537 4.289229509708864
5.732710665132574 1.109745797980565
-8.978919227624207 -0.9056076478257328
-4.912603102087444 3.346380071335627
-7.446509741054402 4.685100687699526
-8.987187462288635 4.525234639125464
5.803162627619633 5.363229613932352
-9.557378478579247 -1.3730373009125771
0.37800193556533196 6.962350983629882
-0.9151698705919047 -8.234806330553225
0.15088693657102845 7.457880693795453
-9.02100290673329 -1.4746378999088572
-1.2862540116646881 -6.721675987527414
-8.855663579596275 -1.570964930429182
1.6092539228198703 2.6482397097219565
-1.881664518831649 -6.973068797726843
1.231416802692861 2.322942559578164
-8.457490243106674 4.416742777580883
5.416441203005823 -2.3530774089367585
-8.97680339570575 -2.608259834281184
-6.973808983077072 4.387681921734585
5.771822908582626 5.143342001226377
5.342808539217254 4.559889548558219
-7.8419658740356555 4.466142230881168
-0.031053407059751098 6.488245873933772
5.093446545764895 -2.5779722313297992
-7.925476548782795 4.406103760608147
-1.0834155207491425 6.854448157889477
-7.829637381202595 5.3853363413951945
-0.7109463311124332 7.686780435581088
5.253535694079719 -2.8290324804254126
1.2190142226522402 2.6592251184674778
6.082850777241647 0.39772820043894563
1.8651308752744962 2.115333750104519
-8.605628619045595 -0.9830443001147499
5.856384442068365 1.5246184015786892
0.21503624517972433 6.652406140772664
1.478345949362668 -6.4123509710843996
-1.5084134059424477 -6.947030183655445
0.47598195503322727 -5.194616257417663
-7.698656711393886 5.470013921666524
4.606493663362911 -3.1598302120452306
0.8654757760897897 -5.773004702595161
0.9916860853564089 1.780297971731441
5.372147910812663 -1.8283815292563363
6.563469478697379 1.9626224750405339
-4.858029274512292 3.8342660930529453
1.3792993939576297 -5.53235691741708
5.975170575821346 1.086797343276947
-1.6845402406834014 -7.807419565669859
2.408096380420206 1.6149775667552682
4.599000890611638 -2.671484889282817
-7.55458877928778 5.32409352466847
1.6871581535130962 -4.841450432757662
-4.915804466548376 2.478817660574463
4.236968476494695 -2.242869370750018
0.9826932857769913 -5.659155481721418


==> 2000_10_1.txt <==
0.824378681296466 6.3215023118456175
3.7231923430136833 -2.863252470021947
4.998201850758112 -1.836152183545114
5.796103892077299 -2.774383622807641
-2.249816132613402 -7.049040558581342
-2.071085468894691 -7.74237968894362
-0.5713572230731383 -7.587892544112183
0.5057509359728989 5.353994874798333
6.026749748969331 -3.08099657901507
5.28508761945471 5.193680225058662
-6.185865315695102 3.0195078321792352
6.613576591386721 1.2591622744757145
3.130568046143663 1.5625088924202302
1.1667475071687854 6.18674170420992
-7.884949989746323 2.6320406722281033
-2.7226489414439463 -7.233595617707431
-0.07270933190571516 8.003131666411129
-11.155394489980345 0.3014575591912694
1.8725112759712808 0.9605133844374985
-7.448999404241794 3.9957258039631234
-8.211915268397377 -1.228967839142657
-0.7132286915657057 -8.695385240535666
5.837078046515072 1.2937433957208015
2.3333375567900396 -5.317669419437412
-2.420746050140739 -7.925055812342944
0.768292293987273 7.66990949311763
-2.183860548496557 -6.215950848010643
-1.7388332727310976 -7.5310894187771265
3.537393727234103 1.8485833522113309
-1.0779688200721012 -7.20007017989408
5.311628784750463 -2.7443451652968087
4.518836576494561 -3.0788595236545477
7.385161019135042 0.04848628044441683
6.095237203753208 -0.13883368977812127
1.5137001880712313 6.717362955717618
1.2502677955719959 -3.8882745938765884
-5.755991978737241 3.364926865116698
-3.191831802979666 -9.090130612112084
-2.3455579071863486 -7.009652195931141
4.295328568734666 5.573361272459458
3.055262545811967 -2.985606611332561
0.9676708556161042 3.616220050146775
5.333574191691427 5.21083504154174
5.8236732692053055 1.5657905435847046
3.6343960261688464 2.2307680083686905
-1.501856084422025 -6.232298914447446
-1.9647445423968017 -8.45019113770638
0.250046619846536 7.842048109282925
2.130125235450585 0.9620221755340321
6.37648830634323 3.655787820591981
-0.5723794116700704 -7.734014742408063
-3.457280541603529 3.7620259830552696
-7.923223074306347 3.7720235293608004
6.261831336311349 4.997497118197257
1.6562185239726472 -4.159304178366288
0.13438129877882243 -4.448343907112099
4.4021032666973285 4.954294637698759
-6.31513468537025 3.2894419256103475
7.019870499945821 -2.2166175792140215
2.6071858846578317 -4.999103522135455
-8.915054662395423 -1.0527598529750992
5.229708271910586 -1.6211317386812625
2.034329424626713 2.472975338259558
-7.481754340108144 4.790630560873556
4.183285728236852 1.401458636406546
-1.727712501569869 -7.723870669427607
4.290384757589636 -1.8440724026209445
0.6546938349729466 -4.318584824859258
4.797958440531916 -0.44923500797322236
-5.36425557859878 2.4830771601832686
-8.890244609653585 -2.4353127494270055
-8.051950879332743 5.151296351423866
6.818434516536106 2.056653493233212
-8.52226624999714 -0.1763145151033556
-2.965804185965859 -5.964538592424624
-8.718844040401201 6.557716059614221
0.7887331682100713 5.107353380793659
-1.272676918783501 5.732203018569553
5.3517522319370325 0.9444087674080732
5.061593607053713 2.282268168747322
5.265138872251743 -3.4432938847575216
-8.202122520429212 3.9774165762108074
2.686945900348775 1.2858045340218287
1.2176492244640196 6.307793206545196
-1.6639041468039502 -6.165870972157501
0.9763026829847258 2.1801150774191154
4.706195590648712 -1.5271650505579224
-6.894383154279451 -1.2435764176147241
-4.211133287409781 1.8139453785739963
4.198976523658261 -1.5656794719226865
-0.10893593597814144 7.194145067607297
5.59449364626872 -2.7165358299928304
3.237405579454446 3.013231671896732
6.115282334899033 -0.35667965961839854
3.3679949411723324 0.07543830914031746
6.22454708557971 -4.489800788744514
5.466898531726663 -1.894620395229954
-5.907558260060117 2.243010970075327
1.6590841552509075 -6.714028030545653
7.383445199664894 -1.6882669795650789
-4.695223889116849 2.838310245762711
0.11031570917321135 7.608063509896501
-5.193483067735632 1.2375251244413785
-7.326206671056447 6.398272944614396
-8.845838899256508 -3.5222493369107504
4.857527340661112 -0.9882687686687892
1.3689397331767834 -6.131680134044462
-1.331252503698741 6.315906567279322
0.014249643269765633 7.440230546939004
-8.433807261005278 6.318624517721192
-9.181733943253793 5.670344886716705
-8.390648005870657 5.808851677038001
-10.264359446975757 -1.6037475843885383
0.7027275733059191 -6.459150705945162
-8.227317167241667 6.16912550466123
-6.312606063032565 3.278733540868813
5.366835971702814 4.867034905788377
3.4179952209018714 -2.794905511900133
-2.921031820025516 -7.171078219595657
-2.1531692132449978 -8.892563769850671
-4.668434152418028 4.465454250180914
-7.43498785640934 4.921990110772897
5.83343071617051 1.9372241870328915
1.7839244391796658 2.218487615785862
-6.507810765057601 5.003415437660129
0.39516643990915284 6.253424600534441
-10.172927082902243 -0.49934598579873546
-3.7204548507331063 -6.504174662297992
-4.3066213069409365 5.616475252235231
-8.743773564592043 4.780327718796816
-8.589204229854493 0.22990292988373762
4.916448905226763 -3.0485368527234584
6.201906543409933 5.562827128675784
-6.859356884404129 6.185564843948001
-7.617002944732748 4.903621025147225
6.034612412694648 0.6366919871961151
4.779577479342862 5.44815810632493
4.685573738287014 4.4697284071829895
6.870185627697781 0.4917808590199657
-0.1135542159809868 -5.598130579450709
-1.2254687004330453 -7.540550066914716
1.858859122895665 1.7739405113158635
-4.915085827193027 3.4495404004058154
5.9246898873953775 5.002623023729884
5.580150515673063 1.5076308832945506
1.3729273207071002 -6.064696128508767
3.895555522425988 1.7143349424717798
-0.05493703265264749 -8.494456939850146
5.206697499926787 0.10388298166893561
-5.667143653500996 3.1867118297667743
3.874026837263589 -1.6186039695087029
6.441766635096162 3.818044147318724
3.9612135588764863 0.4262662949351126
4.517090222089938 4.612165570124732
5.221830250328352 1.3104795791647161
-7.05010528717912 -1.5342313373517846
-8.896680114944603 0.1390589821558308
2.0379556061275053 1.4450418054676355
5.941044345165684 -1.253521344019871
0.06476702521782479 8.209755575048828
-9.959902399659455 -0.05500601367246705
0.31580655071483177 1.7486255452614652
0.3637347038142352 -6.363381530636028
6.1012066629747 1.1706408862203654
5.427608534029335 -3.184868552747276
5.65202286130274 0.08414292064121187
-1.3878375938952965 7.744507533688418
-1.8746724492872433 -8.24694455571712
3.6999188835336665 -2.946037047741498
7.715591769137499 -0.09074718356028377
1.9661215177646774 1.0197124769368968
-9.888590138890944 -0.5320406141976757
-0.041882986440143544 2.9150245116757496
-6.191999046070423 4.405613096346419
0.8669647761608785 6.909881779143493
3.4274729621841877 5.442308725533914
1.4511882737290667 5.810901258782498
-9.357273662818484 -1.197907250034469
2.480024579130938 -5.407098277554041
5.442290763943488 1.9669183559900065
-3.235128080078403 -5.896976033958818
-1.3033418210940295 -8.488419607798441
-5.364909784298493 2.028794440327379
0.4452289307179344 7.707066507623847
4.340430315433508 -4.43132018182
0.7105496990180474 6.871429912343904
4.5177361852572195 -1.9835233596275628
-8.530759953082951 -0.9245342713805841
4.3711744323030395 -1.5114616385727802
-1.185788419472135 -10.070445981959118
-5.853146611954535 3.6662757837607054
3.262257766188003 1.9561155185624952
0.6855342104637296 -6.732254934421588
0.6989107082708136 7.859909875879863
0.5235406000737359 2.4760949655846565
-8.700656911914747 2.8628904391075567
1.5370982905860375 7.714896142269517
1.8095096275354725 0.632532846831316
3.618458036019244 -1.052432641862514
-4.693948688520885 1.7091675833049602
-8.314886472988434 -2.44609177654863
5.309257253847951 1.1048266156478193
-2.8497457855657924 -6.850507993989352
0.13167321250655767 7.791283087237782
6.0393989651064794 4.475297945498909
6.341606765241454 0.8496674927047406
-1.4175626785120305 -8.42594381021107
-0.8995959925424695 6.290378014506897
-0.47034148814079035 -5.9079511583139315
2.1287332076441747 1.7283973459144644
-4.828970419506186 4.77245104216358
0.5469744302971604 6.360069348301366
-10.138805580374573 3.9093170309374936
-5.518868084673412 2.781359259714235
2.9006052839794094 -0.8542783907418936
-5.995502559521118 3.6296157373846474
-8.513989933380254 -2.1550316014788082
-8.970999057913357 -1.9463079877553893
-1.2506993845421113 7.421929052910305
3.2979986335702165 5.618951867556684
1.8932962378560507 -4.819601592082371
-4.928623630740413 3.4691501617505303
-7.85870314816176 4.092147961369091
2.549883905306092 6.403576238342573
-0.9858858032197783 -5.563586434541223
-9.662727440946302 -0.5551632768542633
0.13391347705272605 4.749439374256726
5.087179717292896 4.257383897173068
5.064143623129127 5.43916791843843
-0.5892897849084082 -6.31312238174612
-3.2475241539463298 4.102831718651898
0.4792454950064548 5.187989584184783
-5.086481627193354 3.35720953612508
5.720406266236305 3.8923836229974316
1.7000471654144251 2.536082897897962
-5.215700213699033 2.068713487636105
-0.05261481698106861 7.393426891262033
-2.3856410075285597 -7.2609511139066125
6.124275365792608 -1.3771496616707495
5.5441569931083645 -1.2097075917676372
-9.273690004209477 4.294659532884809
-9.433549917888984 3.46198181159198
8.082229112994785 -0.34126547663360496
-1.1220963911708102 -7.4771580139893326
-8.34293173805566 -1.377035324342825
2.3917629274282812 3.549287388887951
-1.5014494284388984 -8.074897561117336
-2.1285950998281624 -6.264802347656436
5.454374654749863 3.5721072186828806
-0.37398035428560694 7.171420202271927
4.830293868220155 5.6347444487541365
1.6635459620659152 1.7083069450183501
5.942292513367798 3.062725963194097
-6.334399825474961 -1.762768479899759
4.773822304878249 -1.288571546221382
-7.460574841043083 6.188785676026396
5.323737489073206 -2.3300737642337523
-8.497233021411391 3.4331673110118768
-5.639028984858023 4.659628388879205
-8.16054226688268 3.567112386621807
2.021509446039044 -5.714510825688542
-5.73058030838779 4.1221022216878165
-1.3791935296503042 -7.606719668148175
-8.730720259798526 5.421847969634234
4.862277996917575 4.30616602972383
4.289560181493968 -0.3460034799242395
1.03685432793689 2.328557287056655
0.4638551262129267 -3.6216547121450913
-0.359150166661925 -5.910353370605569
-0.08884279870878437 6.310308738255525
-10.9097881378952 -0.5925375072723507
-8.499948352961676 4.400980951462097
4.593133019968884 6.745241835054878
4.4027630581956325 -1.5970157975275805
2.249576739742202 -6.270154763032372
5.03922675387042 -1.6335928378774647
-0.40654663323934515 -6.93488085390306
-11.147916643429411 1.3946821213108844
-4.697651769132674 3.697111527506989
-5.878098906129715 3.6442411866444173
1.9652928231537106 -4.023627758053443
-7.486562802940819 6.334439704655154
6.233973661739075 -3.177211058865005
0.8352601908993108 2.2638366037187563
2.145679051488761 -6.255978420490294
1.3551729640497117 2.5386452271327116
6.393659313789438 2.8166100969310204
6.107311456437099 4.498456331851572
-0.8538830037824248 8.521682453642224
-7.753911346173589 6.41396757704436
-9.626448097881386 -1.0429169372314102
5.555959744010973 0.4928689633325529
-1.440612386416566 -6.265600289369429
1.2342786200146592 -5.488750853950429
-8.294896531693759 5.348746056490448
5.974047002450154 2.2028472777986847
-8.776965615222208 5.961814707200132
-2.25527843050127 -7.302840935739696
0.9936745996113396 -3.6840129193578903
-5.325402572296411 1.7621213934469373
2.2330762919859866 -5.448945650730604
0.26830966242954934 2.575274575262716
-0.07306270340860865 -5.797258746458855
-0.7511626407819458 6.9921804185638665
1.0572681636175851 -5.594709139596631
-0.4753839094381701 -8.616824494821609
3.1067050992015224 -1.1130111811890404
0.07315539181118291 -9.002901014769284
2.132154942566531 -5.537201981847555
7.46800055421701 5.593281519216508
-6.1342253894272964 1.901196679216133
-8.063212157237624 -1.5583416376635115
-7.515808573906949 4.772265242094716
-8.637910048397696 -2.982671674201189
-1.4492749049134388 -8.126617182906488
6.16589713916159 5.220488278537118
-2.403915105333572 4.878403357016838
6.2713652251863445 1.5877092847121494
-1.9496245579553655 -8.088828848884352
4.626522503494057 -3.510492780425156
-9.044343664718111 5.19165760914748
-7.286953789342776 -3.576485217389413
-0.1988268582374868 -5.212793998012688
4.9173037691883374 -4.088301796629823
0.5905231865350888 6.687965297624892
3.394467487261451 5.039069928024326
0.6824395030887761 -6.063734520374238
-0.36240540504347957 6.199216398367724
-8.459963235046807 4.761334132341046
6.276419064277135 0.9544724372040517
1.0308013365598978 -6.524609871809081
-8.261594112271757 6.95804226345245
-0.9668334555974412 -8.474272697249319
-0.3862089532479822 1.9232018228104897
4.7629872382520615 -1.543801502938605
-5.7573104655971905 2.151006984239089
-4.629634294359224 3.875265652922163
1.1787277136819725 -5.94522460257613
-6.047809393567292 2.412653834024334
0.5051548171695484 6.974885976914604
6.387784318002633 3.2754132049168287
-9.453214132094057 -2.423751578431304
8.895903752348612 2.1792623125010246
-6.61125390064043 3.6206353514509457
1.901780550062341 -7.198317410063329
-7.418396623038879 4.432482431907428
-8.86357956810852 5.616802828902689
5.748419644677786 4.800276654832727
5.994000504311868 5.383353446105826
5.410228463147376 6.209849971902356
-0.02210581621739416 -8.852374417863102
-0.5375525020665017 -5.263544889526556
4.382326732880815 0.810458064957978
4.442299311070339 -2.617025586843027
-6.600639384720383 5.231594772732425
-6.8503669741655315 3.0843326043205086
1.3017720168783375 5.387270653303786
0.16611906021138112 -6.921380526664207
-0.30909231170364126 8.035506931262637
-1.977912791561 -8.666211675598204
1.0764387626682659 5.208320605914645
1.5050287281203165 6.4370428987207875
1.919302497510711 1.7314514450236
-8.144738158526392 5.341318211377862
-0.9391821045336886 -8.383880898810975
-8.354839055752999 4.644033121243452
-5.277023342584616 3.275349512946425
3.4651918367239833 1.9931756551638231
-0.5310462348881594 -8.246039118458388
3.0100111562951177 -4.164546474827325
-7.857367795071264 5.690037565072651
2.722154001834441 2.224217960464299
0.7296521079917438 -5.225198550116086
5.408901855649615 -2.932810798735456
-1.3669327236086404 6.388257532750127
-9.941707315194307 -2.0079617145123843
-7.065860196395154 4.333345455444308
-8.450807561517001 3.8815075270064474
1.5320563913268932 -7.0519682192425375
-0.5006726317297852 -6.045318652938935
3.1992070326944013 -2.741368268028577
5.611034196491226 2.070286448023819
1.9973627162508443 -2.463524488291594
3.599601392242122 5.16964025303801
6.7425707632867224 1.7893876559988473
-10.18297611086404 -1.8415330610207938
5.108330744598436 6.363635157032206
-9.066473143296582 -0.7773501322926352
-0.07058878869268426 7.31267241547071
-2.5560965468250467 -6.512490145830255
-0.3025276173152942 6.664270682281564
2.2690226953184105 1.9337191401607772
1.9376530252035882 2.0351855909635517
-8.05655027069843 5.019161819467372
1.5066470000461991 2.6745404170200437
0.7208823605962877 -6.491085708920126
1.4859947268752078 1.391199661285893
0.7624766345493621 -5.36274829916722
-1.5108275920952698 8.38251611763299
0.6905682889952345 7.568611640187195
1.3757705781768457 2.0706691719860646
6.531052863538168 1.8371771574815414
0.21793127195524975 -8.40116063317799
-7.503883803204913 -0.6190096518325882
1.8756817890775592 -5.888509284140336
5.252844725453268 0.6770214737774953
5.692805492426903 5.6795586064201995
2.8316638470551623 0.9389115205968257
5.34159249909043 -1.579314969064822
-0.8474921916180795 -5.1765525157087176
0.15102011181527394 4.9053763301569315
-7.522507744963482 -2.071382369243695
-1.4132529361290758 -6.9091878102017645
-8.321344086028207 -0.7068790445498215
0.2546710151305722 0.512177572181685
5.863466195187123 5.599160709563118
-10.191414419047465 -0.6407516403904631
0.17087665784584663 7.777951779245901
-8.343704365246886 -1.8425141064161692
-7.906906065911858 5.517956433536229
-4.317669831917054 3.3213621040824144
-0.4593945412600652 6.4670074421107255
4.157999887604833 -2.87493061521597
-6.553028694145813 4.490280326540066
0.3269336140671517 -4.5407023054306155
0.9605922105415244 -5.976558712918874
5.258594466211678 4.406162683882072
-6.653670704615799 4.662354206493775
1.3358049194631296 2.502716688031562
5.034966849041684 5.056138957099872
-0.6689544620972792 7.281997908450169
-3.5327999224543394 1.6643779261566352
-7.318809245293631 1.2015734953601802
4.035952870996173 1.479640613703765
-5.689342934031204 3.4664409624697363
0.1496874357300572 7.327424213290921
0.03366139344894026 -6.6623136122760584
-4.776929476975039 2.7544669258911454
1.7779376003988292 1.965608196946976
-7.432892182623574 5.271419262623936
-6.866866007903129 -0.12967952984702302
-3.3864471675418115 -8.371192109734091
-3.816757719590652 3.4570660499988923
0.8901067609573813 6.837207404733549
-0.5244641032989621 7.660168749796985
-1.0171435246436533 6.77591646558462
-4.657306490978229 3.6067359044589264
5.622638817905516 -3.286453539748778
6.9238505574538785 2.9705483484025352
1.7052075893072969 1.9155798469975895
1.163726535005205 3.23100457303836
-0.894084192855808 8.105453662514956
-9.456654814224212 -1.4712488354504998
-5.754736688050361 5.091919250945307
-5.334434933614379 3.4783216399111923
5.654093497458369 5.645062654245678
1.0613743416932193 6.08770030532277
-1.0876382347591584 -7.195180743294668
-7.897927288823381 5.121099769060067
5.844887972613685 -2.4291861855160484
-8.205586711615085 5.4022499814195655
-0.7330574380168736 -7.385060193011483
4.572440980209448 -0.4370399083091199
-7.977998440869753 0.04237492407664045
6.996189017789709 -1.101720767363594
5.676096019781483 -1.5915860487467977
-7.573384236809993 1.6803575139548923
6.303382158417653 1.9658475536068019
-0.5394006662379656 7.8803224569050405
1.010305035440811 -5.159619132043133
5.387809097756188 1.456878579313274
4.670839766816853 3.1075282912695332
-8.704399082103945 -0.430330533059482
2.534445793993229 5.371192617767193
0.9534805345422066 7.344498494336355
7.480019306996088 0.9682223033462256
-4.505135914457439 3.5900065206150042
1.1713911862320943 6.869263962148319
5.726927068503908 4.364174300433351
0.18359861209453632 -8.037052265385839
-4.795706108119909 1.7972283684449988
-8.04078890657511 -1.4512120098053432
-8.866593730568674 -0.7473566977716205
-10.151936666724932 4.039308040076558
-1.0986721372647756 -7.966715175888589
6.049825892956886 -2.146748883181243
1.8499504443531805 2.056010631950262
-9.571235781471533 5.597249671002582
-0.4474271205513629 -3.396910973019371
3.1329590739861404 6.562615277610511
6.092837810859131 -3.2662565593442943
1.6321335667596164 4.706412998038158
6.59759590680556 0.16781160041140908
2.162072092089604 2.592925673150523
-0.34319841344882895 -6.910762659566433
-1.3367028904401068 -7.116353013601749
-7.374451758954303 -1.3173609300874611
1.5231172300265232 1.975752207777935
5.255221400173957 -1.832168125659777
-10.110731858443891 -0.6748198243571746
-1.4187894594947354 -7.038760994896089
7.126411092056822 0.12194071413924368
2.2543631907312878 1.5209554582369162
6.804109624865615 0.29054838358551216
-2.6488261878176678 -7.559441597274985
5.812203980874423 0.26341193531255114
-5.304364726279646 2.965734454312877
-8.396530062245768 5.232408185835392
-0.12487503792223903 6.750300590682849
5.971921729930554 -0.14840878502337285
-1.3034080497526768 -7.552245689903779
-10.08058627087598 -1.8970431205680915
-9.231171174022535 5.622002864579029
-2.1081448225696473 -6.202276683773766
3.640542314461144 -0.8690509538857334
3.247285161318562 3.142406442370443
2.891022405092273 1.4683131151827098
-0.047866579201009576 7.563060825897646
-4.095976749859162 2.3254165876096784
7.083818414078373 5.558654734819208
-1.3847865739630878 -6.380382613490056
-1.6408766948814688 -5.866663341841405
-9.704311161602075 4.614593407547034
0.022477359710907925 6.652200754234188
-6.119621917205478 2.1350413298784128
-0.2424061300961879 5.705331593324136
-9.629157980869897 -1.5133091843789255
5.3694941407354575 -2.6441787428723487
1.1353267718564555 -7.288117492095816
-8.838222775470797 5.932508602644806
1.6975006930042351 2.1794696276275465
-1.9707934515870638 -8.86163885365225
-5.4001840138186274 3.3666116206797225
-7.490406172210513 0.06880178275400617
-0.6892532577060075 5.6587420556988715
-1.0618964027668172 7.715396596504387
-2.3455455542358377 -9.061770946983732
4.6443050254572675 -1.0425726937026123
-8.291493105825275 4.92019557680547
-3.8374379932429195 5.149904174002383
1.2604921249563343 1.6700980319909235
-2.5191372328195674 -7.8608624328586325
-8.604399572321297 4.572306416345279
3.5175050034197533 2.526997450385226
-1.895796745386154 -7.505433257296487
1.201366014706836 3.0907910342177054
4.549571918946751 -1.559787240282223
-1.2055455624240632 -8.083245282541963
-1.74991022950433 6.549117588655558
5.310066374717794 3.910462924210686
5.358552013102458 -2.6007605446952295
5.598758057902462 -2.142449776225445
6.456091431388002 -1.8917341965500083
1.35201450419004 2.0422067566952653
4.909136470524636 3.667663303485001
-1.107128979131405 -6.129998129908318
-1.8915991414328643 -7.752539161094912
-7.90810052118075 3.4770337162914955
-0.9418402036213993 -7.341616940676939
2.4942732842757627 0.7071460572150639
-1.9617634490953195 6.399116184773966
4.073186565470401 7.044327884705234
2.2670077487013396 1.1316796694838205
-8.825407462048362 3.899151761629991
6.6409070993101045 1.8400243946602481
-4.980836569766162 3.7528240244190236
1.6430610987516034 -5.539448119109426
0.37639182120354575 3.9628577462022028
-3.737124545145414 1.8863557026910842
4.156695247264619 -2.4619372241154536
1.4416702095983875 6.69700317092181
1.233529043465591 2.016785992318638
4.6614427181853015 -2.2153744311216106
-4.706806190862097 2.3818495593180975
-9.002852775917132 -2.4339720288318185
-0.8373417015666622 -8.413962092775883
-7.824825467083928 5.655990537039393
-3.0744758363834235 -8.490529911936179
2.4717735044962135 1.4617477128078233
5.44465086156682 6.491394532907027
0.9903242957741496 -5.502878598933291
4.908128657270542 -1.3564694354424263
0.21477113377478574 -9.385067459368967
2.084838958232001 -5.868789919562543
0.16295030056571577 8.43924274886358
-5.711221304764894 4.361173912935899
6.315036657719627 1.9817430879676845
5.973691307283101 0.6947192232771593
-10.015580684333663 -0.44664746500135033
1.9163765793394338 2.756925448566092
4.89397178929954 -1.3983279961231296
5.428500184631148 4.249934103363393
-6.3997004929554 2.3622584929544854
0.03338684591779254 6.465193287398057
1.8519374481771607 0.9139283128838993
-7.660775985847096 -0.49936171313468747
-1.7709768931864012 7.012453511903184
6.85548336522668 2.5162830036610484
4.7167242978634825 0.0018480834735221663
0.564308074494854 -7.6190485152022465
5.145522465499466 0.8096787229269444
2.5664791006281584 -7.563610559782175
5.861544210659739 -2.540069629605543
1.187447950950919 1.2471891990797437
-7.98762927120768 4.280330992463567
-5.129752274062868 2.9201060709540254
-1.1919422195478606 6.313702304744739
5.842711426447202 2.435720248407521
4.625574319943256 -1.2200499759833714
-0.3202339034488888 -8.675210268132611
5.804785125439389 5.0265656553126385
-9.032016899550282 5.729819617422494
-0.5760822914066976 5.553224507993841
-0.37982204662861374 -5.510499656080205
-5.95635342849326 0.6464525039841664
5.120175317051607 -1.440882194005991
6.51823596780203 -2.7250159829793166
-4.879017664732136 3.0574043990441253
-6.323108443707957 2.9245453289535344
4.735032874722431 4.379443917757886
0.8575832661462965 6.750628450199689
5.843353595429351 1.9053165278933566
-1.2720325479838954 -6.678650782326551
-8.58896503063261 -3.195420108073871
-1.144954781651122 -7.45169190857353
4.545983090340816 3.7851163111205817
6.651766700687958 4.4620315192528395
4.490385885402296 2.4578974109291543
0.32732594135566084 -3.154414460011936
-0.17796640984778125 7.4567954336991145
-8.663664187406257 6.221525818996141
5.364463561527611 2.282979888959832
-8.280326639744803 -0.5060309236210827
1.6254665771096108 -6.742257861244749
-5.323852075173489 3.9740921181135396
-8.719700803415277 5.190937632871265
1.5301268839754731 -3.8342780160532577
5.09435852718577 -1.9093897881637882
3.5691760889167172 1.178931264654087
1.2233185808304419 1.5869704816735266
6.748463931366871 1.942014413371652
5.604121437425338 -3.1543338210099945
-9.23169788233876 5.036814101967342
-9.804023590440138 -0.8901456595083314
1.128435388397134 2.701974043367693
5.977054422754756 4.922534827372046
-8.021518435507522 5.631239312423618
2.203843501676007 1.7592647070272083
-5.781400971882498 2.0499255425937726
-4.849230982210496 2.70371686082387
1.2417129427360831 -5.950578767995167
-7.057939952056211 2.3387541409473878
0.9288772858539569 -4.221878612985848
-6.344627310386509 4.19554249881662
5.492144202860919 -0.4197136777621642
1.2275812085668607 -6.029229876209507
0.8892280012599382 6.93564755551682
-0.5803182395981926 -9.49938368207098
-0.3887102692859506 6.497386579764548
-10.061329490527408 -0.013995192151360802
5.915765382231412 1.2123440855487857
1.7785287958863725 3.3945135547773435
4.125222046678526 -1.8621371994364173
6.036954771514188 1.5314274275575086
-1.537345638064425 -5.8409295300142325
1.0856128375200256 5.90744658408782
2.357310130827363 -3.138893728585299
-7.5810198063327 4.505975772466606
-0.9636429333434383 -6.773102383902437
6.732044462707268 1.6852291086102769
-0.8265743456796658 -6.3285928908770614
0.01635405268269216 6.861819176734276
-4.708026295378862 1.2764659729957488
1.6766870483873637 1.7958884997279578
-0.5414688510560133 -7.272639992852268
-9.225874506665408 -0.6688258529840839
3.0152615344774607 -5.546399211580482
5.737342912822448 1.2026866637706792
6.372286341790063 2.110510106340545
-5.129721687672875 3.905753974046961
-9.58203244259392 -1.911444076980771
-8.281011701213622 5.203628524236038
1.997726546996517 -0.5111952005127733
1.5774744371164946 2.243055596977703
1.8000758602765476 1.057091811478814
3.9334177833051935 -2.452227536645405
0.9059371986542675 4.337766063692152
-0.06362676927714081 6.340684292437715
-0.8070465874945456 7.504203121898144
-2.2100952141945998 -9.197793255944388
-6.9645932580130765 -2.5445695697225696
6.307493012342837 -2.07998935901478
-0.09934951777996703 -3.512229364157726
-6.335152043180674 4.613049402005659
-9.326917242819713 5.450694727371127
4.899940751292511 6.4975820680188185
5.107945415578891 -3.0243449938187053
5.676156672918046 4.038286300669327
5.833164442671483 1.963295145136039
0.6622851903344007 -5.726695331443332
-0.010242475501688997 -7.247418186423282
-0.04836764704846752 -5.647341212290895
0.6338453715866861 8.455511306653362
6.3144854652958395 -1.5349606767807535
-5.392311483631461 2.504905630880012
2.439907027141409 -5.844097596927783
-5.443654554961907 2.626288142792123
3.8933277646082343 6.330756203010314
-6.892761885912942 -0.8852022723133933
5.981761759334865 0.6397629973952903
-9.14920551157825 -2.1647251985822047
-9.313318028059415 -0.3431459755507229
0.6997391324687848 2.5357602487050417
5.515677560607353 1.5687379578454244
3.8982982347040886 6.9994350648982575
-9.319052247931815 -1.4204450567171951
-8.542286223954644 -1.1225171836977763
0.18201753089708395 -8.41896022747298
-6.215084550079991 1.3590225870253674
4.78746033227786 5.29062268029482
7.182571709718561 -1.0047532542122595
0.6286615070256028 5.579726280690665
-2.4422668999651878 -8.85253196260315
-6.6984835151596975 -1.7432866249862937
-8.655987976872796 6.911223199241062
-1.7640208867710618 -6.687197331619188
-3.4296041549518357 -7.761210662828705
1.9818943395190036 2.3501622258750117
-1.0275246295074087 -7.287901837562153
6.021831399889906 1.1263807359916906
-5.792571565410402 3.5183315337057324
6.454019208472402 -3.975503696702811
5.255804284590463 1.4616735745754224
4.1864264597864365 -0.9373826031836139
-1.9334638066191205 -8.17316213955373
-0.08395040379577146 -8.71875337414045
-1.565999732559475 -7.934739147791151
0.6426533925728296 -5.323067767944611
6.900921054194471 1.948872776451012
0.3314316893199243 3.3605251336656963
-7.9419401825873015 -2.457424313262948
7.274149121845735 0.6807572961353971
6.471877770325703 5.01679792018641
0.016064199018878574 5.98002811342732
-3.744970985604379 3.2219002455422086
-7.812938808842998 4.981229408762297
6.145946572648379 4.235267524779837
-4.647759971510624 3.5033525431141146
2.1959809730935143 5.361510439401908
4.621991040744067 5.198480731195942
-4.352061320315134 3.4316243733379395
-8.718853474543378 5.992988084690339
-2.990494917937753 2.3540338091513577
0.9126947586934888 -6.219436722838004
-8.273673324921546 5.0794775745167975
4.949245885349044 -2.81714202444784
6.030129919093634 3.399588763797756
-6.633825887274447 3.4162168510792323
1.6702354734457796 -4.505835096424422
-9.225694414916088 -1.874746506868187
0.7703383887423321 -4.597429910431627
4.8751321863471775 -2.411376436744873
5.715287467681672 4.380118848288493
-7.695303585907861 4.804889007460162
-9.238801126710388 -0.31613978564679246
-6.999570667689818 2.6507939147977595
0.03776771939755555 6.529497102649272
4.484627845624297 3.6403685175103853
-0.5178967909303707 7.666506232356693
4.217907251154351 0.8021419689548848
7.518639235148621 1.06583600201124
5.772615038571309 3.4097482325566943
2.984018865934228 3.478690576038779
1.430890185380129 2.8129450144820396
-4.930781559797439 3.1243544340391156
1.0329121240223587 -5.965918135501157
-4.589268710656904 3.570754331296564
0.7013017471513943 -5.924145981052944
5.925269168908638 4.778885264061316
-6.798619827048608 4.8109070233907145
-9.368555478599752 -1.9999039634823865
-5.53717085269079 3.2138440262244945
-4.919410413118333 3.2380003174567973
3.9103588889931338 -2.1857774092724602
1.5989420809985917 -5.923155723137447
3.6401473305532224 -0.8383755294996362
5.023927125048038 0.6580879620016677
-0.8538519966229565 -8.54516116985115
6.247847668609338 -1.7696613579647238
-1.7433132715051338 -7.137973140490314
1.7650221656453224 0.5998637571854464
-5.327073314474976 3.602247330583988
-6.980213532211962 6.64245833955021
5.324021686694518 0.48566735312716536
-7.897514776212228 -2.6235487307321037
4.221684079486932 5.664799321475158
0.7594629385252598 -6.531967690163473
7.292356607800144 1.6576216532708745
-7.444507314468607 4.883965733882252
-0.49263071304861694 -8.326686109775096
4.983902334503078 -2.256394803364197
5.0946455577872625 0.8967262257876589
2.4711210215837074 -5.839518606937113
2.1109811537496133 -6.116315783732302
-5.802055307326119 2.363078403589437
-8.43736199615459 -3.0443764809093525
2.710401688185817 2.019045860193559
-0.15979161004602596 5.834857789416931
4.63517200242467 1.2322161498851505
3.0105519818962776 -9.088119828277845
-5.824868205401117 5.310065088639189
3.621483783729989 -3.4560840575116165
-0.8038159310519372 -6.4756242413594745
1.2778723663076281 3.0461958611969977
-2.8454115523475076 -7.1179907225390044
1.8692640296231544 2.216540769607028
2.8098802546939377 2.2312576586803066
-0.2446800392611081 7.1759587344159845
6.041181965170591 4.490693371431518
0.8784322698885371 7.117121635834187
-11.126286310570395 -1.3137131995488538
-8.492974367616675 -1.9136411955610848
-0.1609856573969839 5.82890805887641
6.55716340914698 1.8143767034013938
-2.0739811301142907 -6.973156887376165
4.794335721972994 1.7307428628622774
-4.763424193278904 3.338238569212856
6.2765472340492945 -1.4899180688974956
-7.212587575365448 4.490616751511351
1.6994537423348315 1.7440188674328059
0.1803427969380696 6.733529113331212
-7.90415267055367 4.022204803074407
-7.3388624066140995 5.72822646569399
4.858409204051494 -1.194491041391552
0.5281540954960546 7.609136928429157
5.253138107131887 -2.5510075505549907
-1.9253739490280994 -7.727779755331836
1.2945832940589121 0.3924173068917318
0.7517558442518953 0.9616022450416319
4.351760520255141 4.885182242898017
0.7946223121870097 -7.923731756859726
3.6837481314448803 -2.635054884151176
-0.09075563262926845 -5.208457001450144
-5.06882329822443 3.6604713436862215
-8.563592460729124 -0.5578445352117817
-11.046423047989 -2.668217572723947
-0.032914806632706295 -5.205435518964538
-4.6289935548964225 2.7120672375548507
1.7112318991205926 -4.708846494569599
-8.045687842296916 5.696479266215663
-2.718356819369035 -9.194372051540654
-9.366549754692121 -0.5610157885840653
4.656994330756893 0.8730810016139942
-6.115258633132475 4.518540704392036
4.125088131002542 -2.5470540964126007
2.9065522415987104 1.8295258946009687
5.228339631459779 -3.1616230026434664
6.113479638957871 0.41637134012402255
1.2672669671231112 3.5158466762917464
-10.264226237315071 -0.8596463211140054
-7.721425663126563 6.063235791123615
2.4203469648598026 3.1558036200130846
-10.005582820280953 3.9129966028292458
-5.647309070715125 2.8244002588920485
0.24543100920816305 6.592850365863764
0.49492274716411266 1.5066298815786814
0.8894442392624848 1.0934145626747
6.127545617867697 4.688687414746186
-0.5350592077734343 -6.849326683945824
3.2384930655302178 -2.4093959960143754
4.5556687002942695 5.1456654820013945
4.8555455381591575 -1.9765013423766986
4.223059238535266 5.244585002232084
2.1469848482708014 3.3984394151980446
4.924785280616342 4.7516451132098725
5.654480484059042 1.113167325135344
-6.510803848174232 -1.3747590412592579
-3.5884379070271812 0.008083408344125242
-8.653092084997613 0.09021580332250534
2.9350053114926817 -5.621320912765715
4.564128769312804 3.5045398728919253
5.445740098296708 -0.9856945488413846
-8.3836863303905 5.332605287991843
-6.387518333722579 2.94356469146129
5.483932556719653 -1.8431787178018526
4.016795127321068 4.869576037487154
4.16267238734741 -3.5561362789447397
-8.820603084171719 0.880146980536642
-7.236750825694007 -0.8396253469517597
-10.163735040365628 -1.4285102592448051
2.265727951552384 1.728360233384877
-9.51672628501026 3.7806748250056543
0.7666778571899198 -5.866144930818296
-10.230883035577786 -2.4051071350126816
3.6721740141962407 -3.1475565005709547
0.07971635914357522 -5.524199731976623
-1.0576982371590036 6.67754551765122
-1.9370426246304342 -6.8834092554472495
-2.4826702392857625 -8.5746482216104
-1.0957373383145725 7.811794044652467
0.5134180404497606 -5.364694858833646
-7.22063840030963 -1.3657952827687763
5.347708268000021 -1.964612392318601
-2.1218629777377798 -6.054940151790679
-6.6042128405997556 -1.989223268609269
-10.247333413312033 5.213792370575647
-4.987105300705618 3.6552976653220393
-8.157867898655768 -1.7266283989606184
6.762700020831716 -1.5836530604799615
1.9470622151620955 1.8575624082125164
5.4628212213145675 4.407957485231499
-8.91581651547965 5.644498425426126
2.5894829854900774 -4.996917233864337
1.4103675378804768 1.754803727870817
3.688527187269276 -4.072140069649833
4.521969428826008 0.6004998934688037
0.9872022107887479 -3.856987610915801
1.742447166820841 -5.720762045862953
4.4296080159751945 1.494975046643106
-6.715260532157419 2.878560644679203
-8.366513054912811 -0.48607748628632796
2.1588355583963015 3.8342961481919744
4.7113599977249745 -2.04499226821242
3.6273337881349543 -4.0158840632401285
3.5194385924982567 3.81978572994825
-3.9458655695056235 1.7215533009468638
6.2315666571450254 5.634374236647179
-9.479043778068284 -3.6998275734259454
4.125684846766054 -0.476728460878733
1.019196326769611 1.130530156574566
4.648019786172813 -2.0433863368836644
5.844517263779798 2.77934222268396
6.073279188159315 4.75993066678837
-8.238513937495384 -1.4637063193111677
2.866253638805474 1.8610112564788652
-2.172440810734294 -8.896235246002457
-0.2994298515887739 -7.924107748713991
1.4574279237328218 1.0820681496936337
1.1672612565616076 -5.24113024785648
2.0646942737522185 -5.781527227317856
5.844467455487328 3.8500421840634713
0.5046568206512836 -7.384585418839817
2.1053158174706366 -5.265332898854271
6.194489351909135 1.8517590366455796
-7.287233065200906 4.2776044903474135
-1.2614172254579226 -6.864347292895513
-8.698248788215961 -0.749801244456022
3.0232928579295333 1.7508507927059809
-9.903275155407389 4.017926450813987
0.13755910977998276 5.517369092779315
2.750873754007784 2.7384143611009133
0.32603330754541104 -6.4130120863100935
-6.552035862249387 2.2048758877138375
5.628049247294693 0.12869553863530125
1.7865759237118137 2.715589924835472
0.2999706814686314 6.861391227023585
-9.44497272627864 0.23427467047944983
-4.325599894040781 3.03253977827563
-0.6040202792209582 6.01848033597597
1.0089206517115537 -5.31825254509289
3.552140867120403 5.587327319250143
5.275755389970726 5.939562833880389
-0.2136296099177541 8.792556517743684
4.182392425523055 3.0309702275418693
-5.786997652293441 2.4625064454922287
6.1272081858465945 5.09168704983127
0.04790825281756155 7.854674500849249
-3.6597701463579133 2.096535279190345
0.8709806203834534 -6.177156445463477
6.106929288898316 4.265990369903186
-8.04597253501906 5.2125569017769315
4.549110520488339 0.38479848796126526
0.643899513711769 0.608751995584577
2.203878159084595 2.4251692180146924
1.670504643773436 6.111776611235153
-2.0967587143061364 -7.013754140475514
-0.7815457589482084 -5.067777760877143
-7.591348910062066 6.512467687539061
-0.12686840358928925 7.311721593844983
-9.430981328890883 -0.8779471165803379
1.4487036050634823 -5.236152052155796
-0.34086381127766985 8.144148892383557
0.3710766304136166 -8.635721080215783
5.554920318496676 0.03551152546115821
-0.08609204165823336 -8.744297406168283
6.135428498879875 1.30735576938091
4.772185695498012 4.245728880269959
6.244727763404726 0.5158149202045755
5.830470813023622 1.937464288605159
4.817780613690982 -0.8941391852728799
-8.056187551992558 5.264534770614116
-6.909219789754297 -2.761264753236608
1.2316783822810957 -6.191753116361096
6.881809229561528 -0.7341420749399428
4.374814986695041 4.1788513045596325
4.932214332542092 2.4993556721841585
-9.190702034763342 -2.654672640517961
-1.8781342856699683 -7.879653662653826
-10.268875729047139 -4.088411428304809
-4.019857038600094 1.828860820596949
2.869511815924647 2.1445652896983183
3.6947044189269946 5.027161410334409
2.368489679925437 -6.043740146244234
4.476557230325371 -3.4228161065821174
0.815302338484487 2.2504732279850126
6.683321360839181 1.0848918125122635
0.29646513510323713 -5.112881342539403
5.086710364870311 -3.8118322567170204
-8.52810964348102 3.2974052264692713
-8.544801648404686 6.081058111812679
4.76636581973413 -2.005695562451209
6.244930035647436 0.5016390819834093
2.009947664638129 3.684561845469391
-7.814386482096761 -1.4700967994183751
-8.29835290978032 3.601024995366633
-0.8199495518252823 -7.3207644630331705
5.130458868649215 0.8040039505168909
0.7767308778539476 4.6078296248317345
1.0025361584720054 -5.386842118003252
-3.0546922712615956 -8.307662205986556
6.5560340843265665 3.0858659425914046
2.043258738066146 -4.091966876604579
5.452841381569193 -1.645769415019155
-9.216735917309872 -2.744427093171652
-7.996159580674789 3.8097080359512887
-1.184459832006135 -5.91896686271585
2.651841985136221 -4.520392741214834
0.7089508853510477 -6.656119571797394
0.1514169069010135 6.63573043740521
-1.9551164154923861 -6.588361366640483
4.87208073454749 0.994646682483379
0.5011077555452546 -6.677594073014054
-6.916033614879627 0.43568737096663845
0.16456912692334585 7.059355246428363
0.5787266203257055 -6.846908851643304
0.17923113612461483 -6.229575166637607
-8.205169439943516 -0.9562329999543383
5.251395022975347 4.386260893413614
5.562533856944238 -1.8592283257394706
-9.475867512956793 3.7015318608680943
-3.66347598989058 -8.227086262193282
1.6228847502039756 1.8335882158667205
4.882813388010753 -2.625481742304745
5.685048708838379 0.6457519456427718
0.3066640890144027 4.060280446313724
4.6441872062747445 -1.484738066964553
-8.492183991643332 -1.1239289568658408
-9.109292459721956 -2.148334067926379
5.633243586120138 5.275877690432311
4.520725485380343 5.0440107710343325
2.8284947721458362 -2.627535509720709
0.5926525890813608 6.61565417347884
-9.581241090559123 -2.1998888436670234
4.407188086359065 -2.41971930825391
1.6515149862213665 -5.4860735997929995
-8.54328616907277 5.846653328301121
-0.23639191097344847 -5.69621921212495
-8.799387874303761 -2.365125960961846
5.338842045501782 -1.2621262848879085
5.500550394516121 6.542308745560992
1.8539062321733202 -5.903056887184443
0.9612435300287958 6.972582238009386
-8.278093930027412 -1.0700423573931426
0.2261924789021803 6.434333269716376
6.197894688289072 2.5026028945151997
-9.123289107264569 -1.672384716559023
5.250677368345833 5.605238475470009
-4.5657450791965175 -8.03048235862447
-2.4302518668517363 -6.746649287459831
2.7312588123810793 -2.345176825719171
-8.173668518861014 4.795868968766333
6.108709313664649 2.010425807153144
5.498309812495795 0.02405896283001696
4.332504755271297 1.9112188987473946
0.8511063609795605 -6.321325337806775
1.47238595729132 6.484481680108401
-2.316609197436485 -5.666780697271682
3.040930317901884 -5.708510625610056
-4.884212317853508 2.510692053039141
1.535703218226665 2.268487436553488
7.29576782695122 3.536175145509601
1.6127503997635122 6.062037720085565
5.1616319634208105 0.10949667455882939
-2.819565733019222 -6.532791373401766
-10.16956921015098 -1.7231480895523268
6.316339223445792 0.7167478486040681
5.254189770170673 4.421088252441374
6.116813424834716 -0.3531331805377387
-7.964740652102673 5.685545236730315
4.829808263206713 3.9694946052557523
5.22693130129227 5.112456014959048
-5.052241407884121 3.1878143850076106
6.471109686237366 1.378909911424339
1.5082543039067766 2.3718163748578607
-8.749518838509067 5.5016504477438986
-7.738540183223328 5.476938439955326
0.9764263649539942 8.705753587075874
4.85226372004747 -1.4679803704951744
-6.921434331689421 2.262179770760845
4.219991712207506 -4.233038670213244
6.2422165648030825 3.553789252020339
3.2680008056904364 0.5236415625607278
2.5529958749610397 3.9957246237778596
3.3304174975370042 1.5713659414845724
-8.729471221181834 0.4163105565847762
-5.069674884437177 2.681205628113737
-8.456326913184135 3.562844809389405
0.4557351784198911 5.744771267676764
-0.1342912078048899 4.278879923421247
5.849042811852882 2.628807140510366
6.9222805883407466 -1.8887135176778527
-9.250542971776952 0.22534086176861545
-8.694893431616405 4.26833533321214
4.3178444407002186 4.511676045575318
4.786648630536947 -2.6284070840090106
0.1220653257178557 6.986974273692023
1.2618464509837695 4.539132397733113
-10.815524683080051 -1.6711988349517586
5.486648637857332 2.4057857213274465
7.275102690758624 0.9718112945009305
1.4175828666697285 -6.584003760234517
0.01620919640457246 8.054033312421927
-8.948940297014618 1.0818798599417039
-8.490671147735288 -2.4432889743866255
0.29907868799735904 5.329365559190473
-9.563594449669193 -2.956583710056343
-7.3321686822402885 5.070923318484379
6.702366577911813 5.130937228254496
-0.13543440717364374 2.844656226859264
-8.016152556062522 -0.8819651488450844
4.130396040150051 -2.758698861823003
4.950221439170592 -3.1204498336859974
4.265517217531692 -2.5264152893018097
-6.232282934077629 2.8461529971040243
-7.156162305818273 4.820508025240278
-2.0832029138505184 -6.170203538954663
-6.433000290465338 2.4837604525187036
-1.1346572922708789 -5.761877347628596
-4.1385726975264845 1.9917405132139752
-0.6714082857306163 -8.020922636355335
5.693052833235377 0.6074603568140533
2.3857055489752996 -5.937328995181166
3.9148689966767236 2.8309929073949247
-0.6971822630086317 -4.716400460172633
-0.12363719713454091 2.340016311733142
6.255541514441052 3.914444012724024
3.6211767476112833 -3.1233942370843564
2.0611336306211423 -5.523692473045899
6.631121486583716 1.5627691575194032
-0.575190891016765 -7.017350911243207
4.94835230678793 5.422276052818087
4.364867736714622 5.290276302922361
0.9485121564284438 2.5616181555404287
4.797354825369628 4.799759623655853
-1.7845704196025975 -9.285325573351418
5.475687087961179 4.555227727920035
5.7305113729123445 0.6613569493151269
5.193201291605216 -2.8376920853911103
5.115017747546638 5.88779368142775
-1.2689271200764314 -6.403793465782035
-6.807289365821136 5.686692222270809
1.2546589123459846 -6.178485931009431
-6.854975770190701 5.123882343461855
2.391556814103455 1.9507666821843574
5.491349547414818 -2.0087793825690676
-0.045586862794490965 7.301007413940792
-7.524074035882158 5.509372189433323
-0.2555755010371566 5.604997866081854
2.0563105166440216 0.3355127013521042
4.968876090661536 4.108953472239309
-7.700271767952088 -1.2086889099825857
-6.549246012797907 3.427822326548391
-0.585240606799974 -4.932155347546909
2.686620544858905 0.6995612551506716
5.358060200228943 -3.4404449065979614
-8.719589371790713 4.495629279579483
0.11919373481541506 3.090356567915147
-0.4445119635154381 -6.319370835759003
5.378405642582352 1.5672326929924956
0.5805758302702807 5.431082317009935
0.5430379412187843 -5.26382768532134
2.3748601965511673 1.9361432020991696
6.83101175434135 2.3399676293642724
3.8921067785032464 -2.0641403783487693
-0.5731559725305129 5.928001287520615
6.158145405260387 2.3489874205496726
-7.149199622076253 4.29886229035811
2.542341774959266 -5.549707175909808
-9.122915983742743 -0.6433855228689526
8.64784715211103 3.821034908184631
1.7006985717042935 2.4459867921915683
-9.195027200687006 -1.0677503393265493
-4.781997158292968 3.687678197263692
0.6373321220300909 1.9009724895467421
0.40047563592388835 8.025229365190297
-8.565767024314429 -3.1685353624871526
-5.1466964035553335 1.443104326396343
-6.509460359944903 6.18628291379576
-2.366926087652053 -8.939211981009825
5.113273817816398 4.965657673610063
-7.075563361010355 5.550067957244452
-6.096523916301491 4.282046615197771
-9.404491715126731 -1.733772813855394
-6.945527719320276 6.4050867962679225
-0.06553818379931386 8.381081619437413
-0.9484071440469662 -8.85366224834318
0.46125816303362255 2.4474147805426716
-9.08152974809196 -0.9910430729518706
-4.818829389712597 3.779032507413159
3.9242389987524566 4.964952655406455
4.966286081700361 4.361970334288208
1.2612872530534636 6.9817921291010485
1.1221974578635636 7.179402069299121
-0.4959091239478597 -4.532522828337646
-5.0569760999403615 1.3977098265881907
0.49798399780148156 8.145986202894228
4.805884988825151 -2.160902658221865
-1.9590441149317397 -7.554946942073148
4.434942775084298 2.9298107163880864
-7.112827905722393 2.833082935830278
5.442887690936386 4.383420689974601
-7.082620266220484 -1.278716908408494
0.7864874040118479 6.213963711091383
6.083540000639259 5.301692299875574
6.280945175614907 4.760006337126033
-7.7033667124485055 -1.0122042496537853
-3.9338652482034204 2.8447088607735265
-5.545033914417591 4.562965743617385
2.2202604966835016 -4.093308861294917
-4.552820707707547 2.9930670545616076
-0.5040253336450793 5.702195291245132
-7.953390929851269 4.151033275293825
-10.163929114957389 -2.1399469440994277
-11.164660407687963 -1.032983463185896
4.701913561011031 4.202173104965369
-8.07610897478851 0.29899487296146576
-8.790745920782236 4.671303601814506
6.079541704970015 4.180839877608676
1.9466682934389443 2.3906946503330224
4.226661498510408 5.209641647944312
4.843410676259144 4.183219296529241
-0.10223284385907849 -4.783680153735041
-8.922362723906797 4.485333872929935
1.3472557488204753 2.7280226015627322
-1.8611618154662597 -8.11594600813822
3.744066810069395 4.4020303992734675
-4.646009660192725 3.5829956601875717
-5.334272820553039 3.1719186554968424
-8.045648694111495 5.671996980179044
5.59863537790416 -2.324516195009998
2.2851096288128545 -5.49132819247238
5.248279004937784 4.328004634904931
3.3803810852274383 -1.7909802643591086
-4.42676730677524 2.1789893826334255
-7.545335821998811 3.3720639346346104
1.6157841937869757 -6.06211565030961
0.8176709446091257 -8.282574897603137
-8.836325379732036 -0.9896933623995778
1.4771844706126596 -6.261454137814137
-0.21042007781053257 8.202324305307634
-8.982147532275231 5.8446520028498625
5.033658591497722 0.8733493746184142
-8.91609077206138 -3.290123445000586
-9.340138098661845 4.578844193933515
-6.77688066697948 5.942894518778035
-5.3337654774876615 3.016371073079299
-0.9343420566548231 7.49968593946159
5.846820838562207 -2.798070613382071
-0.69094366767834 -9.388848316705632
1.4549257673044933 2.348017542746969
-3.6829700791591207 3.247148069333466
1.5739746748223855 2.369511743893563
-4.782674842211053 2.587819806621891
-8.830271122962916 -1.825465849836579
3.581783922702283 4.323911282169894
5.89832647436641 6.627410669468004
5.3431783010235305 -2.8234188155915296
8.703918017558603 -0.3589150091561031
-9.486768245392158 -2.029642529738814
-7.504688577282179 4.157955142140852
6.456265791844447 1.7643886268940174
-6.150980424255198 2.581664266471185
0.892274398073003 -7.443413745445368
-1.267075246433526 6.086413795014035
0.7140090517192414 5.963909979988523
2.942249283126968 -4.31931058828523
5.335558243637177 -0.4735279249006499
-4.839644541421869 3.8042575749740486
2.118126601766373 4.701676865188793
-8.348174605207493 -2.4529753099146188
4.000709558609683 4.258224269379749
-9.045686780495407 4.242861272141306
2.0338100728116806 -5.400075055516267
3.4167898067494753 -1.3503769740001201
-9.24588562659554 -1.74579581944789
-7.196935801592326 4.913371675750028
6.030457453246394 0.6592930256274975
0.9383590182249223 1.8675185626167576
-5.340054588985599 3.2878364543402006
-7.407005927124008 4.763409012955316
1.6585143221986145 3.281136260995619
5.313296432266071 0.8870827558801242
-8.475001753981568 -1.3519770667667559
-10.036388542683753 -0.23109724534435894
-1.4899027198958745 -7.471620680279234
4.2279721948768705 1.4296740803608308
0.563313003367598 -4.15560208571959
4.00344585777164 4.600558073076876
-9.30328434214728 -2.36439282028983
5.0081730625623075 -1.4140726596628335
-6.813178891372934 4.458625104208211
-0.5431794881968011 -5.712257786526362
-8.802086923280376 -2.4041244259673147
1.6558854766384958 2.6235406530540106
0.6370717673395905 1.560000302640781
1.0967430776834353 7.656285467737405
1.3825174145993206 -5.33318031225788
-1.738268343578877 -8.354702741341187
5.358792025185362 -0.963998150609878
1.2357857168467141 -6.373044670328634
7.6256259864287195 1.4867015152466247
-9.421698607348867 0.07775411863565229
5.936975314439948 2.141664446126291
2.166945556955055 2.9435434311614475
-7.136249190597164 6.564128743809085
-1.1989017208298198 -7.073124904664665
5.350501858746254 -2.186609159510212
4.27423371457762 -0.51289451257549
3.7110859306594075 1.5381701461681914
4.054710218453 5.06538312336348
-7.823495113179938 5.008191201033898
-5.518021404862534 3.3657412790338563
0.34076543039203655 -6.18359636645086
7.360105425782995 0.8166985565311733
-2.2045950187668595 -7.020751046778593
4.058379226807736 1.9085017360568113
4.510274829683417 -2.4348689151268146
4.466632564360922 5.8534823166886465
1.9416538794352662 -4.714886038999397
-6.232697327578231 4.406630872660955
-9.585278684179734 0.036168371119236875
5.43313182941026 0.7217328594773986
6.124069595856139 6.080959449706368
-0.6665473185721705 -5.961142985128686
2.347173333519411 -6.0198129241758584
-0.40736475189528853 -6.938206353334522
6.032288054575171 0.4599398764171192
2.8492839290086938 2.677653557639454
3.4852470535998044 -3.8239016632527187
-3.96207996006802 1.5244477528933071
1.2524846654398647 -5.69009363782848
-8.104970644750074 -1.2460730486208456
7.372262173699863 1.1901421249261235
6.585958556643237 2.9266019202762537
-8.008986340382165 -1.687364749710982
5.018904211411163 4.217675183033894
-7.1003182115303325 2.641815808559486
4.967076938058122 -0.2643292174171963
-10.98779341858419 -3.5002791325842857
-0.6579959574991545 5.564304230405561
5.5429912065627285 -1.8385856569732035
-0.9284571961343469 6.677735027460448
2.18179496259756 2.273726427834054
5.972718715316998 -0.1128544607760178
6.090783970231908 4.40230158254237
6.418068946020238 1.0272644484490852
4.962023100721467 -2.8717109619639265
0.6854540764950856 7.28088687132303
1.7691593079021395 -6.653328061890681
1.6693396223654409 -7.189283584097314
-3.3197172232059393 2.028186083441876
-6.46744909161493 3.2997576481340345
1.4667822096174472 -6.26722069456009
-9.227219893562781 4.849355241537005
1.3218677979223528 -0.111691639038912
1.8624296780363505 0.6275419298955829
5.544367518555154 0.2973587664378803
0.9174429478258842 -5.255751093769334
-8.429025352845443 -3.1450231833001103
-8.808397625817049 -1.7803127126348954
6.011542682526154 5.750107033813263
0.6797686587032029 -4.709184311077718
-9.608461377277687 -1.9515013180662248
1.386602344272602 1.8266038586397844
-0.412517276016133 5.038505869493939
2.1213899271965206 1.7488281514628388
4.5747258654660135 5.011763402235029
-0.6775008627559034 5.426116217565426
-2.326598055456802 -8.585667683625076
-0.7187394507518292 -4.999501516958952
3.5061911277031674 -2.892222000639663
2.1180279168367964 1.6909044589814812
6.218534061744092 6.002167853749941
-0.9265414658665896 4.650274962574002
4.589893710170692 6.385655737281821
-0.7199453121821997 0.5847297435638408
-5.62357135313648 2.657462056090282
0.17742632343206288 5.251058396056125
5.206304666160503 -1.9274968579902025
-10.14058385810229 -2.2616936583782827
0.7707603089794793 -5.562087171765242
-0.24161922048069373 -7.041070486223694
3.814832044362614 6.84724924288414
5.009552465826903 0.8066592251035485
-4.222901062263479 4.093548817562366
4.881737483868453 1.0674805695159864
2.6232563048103668 -6.596613495814495
-7.738711845682233 -0.4629692099791196
5.172152727680324 -2.829719692488216
2.0435620620127724 -6.241409074335862
7.221604677949337 1.142376224009985
0.7719955186944272 -4.301798468516425
-7.00518639402371 5.0232163806200125
1.1473192356345971 6.936990030761426
-8.725474664108505 -0.6715632007747503
-8.761476135017912 -1.956512874466359
0.024145668919408614 -4.712014701419603
-7.611334009890497 6.208361892376992
3.5374180386269405 -2.02780251661349
5.300243318357837 4.5271745716014635
4.225788061110822 -2.90578479381002
4.7353103868044135 0.9296298321927158
-0.14349441408345243 -5.789336642142335
-6.5648239736238025 3.9471695748720412
1.2028120104114417 7.111455376266947
-9.333831424632837 3.2267720832755225
-2.061865577891707 -7.3376139268387295
5.170918153594829 4.271580343767667
0.41802183788253433 6.6128867260864075
5.168814313492862 5.052006808064155
3.837136457322446 3.6806109962403015
0.38493913746411507 7.419973358931748
0.3279981258489724 7.620252423961442
5.507443277801431 1.8307496906911576
-3.1350115762077015 -7.630905225981011
3.457646396099805 0.531926466182834
-9.08588101077042 -1.0451175325382036
1.6234052182875194 2.318676193306554
-2.270433393226304 -7.57073064741828
1.3097366078388863 0.9204972719613911
0.07278450506099822 7.717074479070197
0.37821266150802835 2.4225917878156737
-7.92466242825319 4.941498752927681
0.22225090823862437 -5.440191965301751
-10.252929090239297 -1.6025764642525615
-7.14237513975921 -2.48243094044442
6.241943516906119 -3.725482595926313
-5.326597007106254 1.9079291259302735
-0.9018010831886702 -6.651450279782698
-10.431861143338384 -0.7150819049222636
1.2342682648979633 -4.676105995285587
-5.413453133003498 4.54756305219742
3.7333519725991544 -1.1446395940430623
-7.538837916058754 4.004215756439202
6.033312611449973 2.5721957073773707
-0.5513054844367031 -7.627028656313099
1.6188580123059702 1.9096067371854466
-1.2644109131015018 8.939340117312907
1.8610218929546196 0.9911494459415493
5.69631999445347 0.09919935542181357
1.1663984892625163 0.557991188714811
2.2946287959957496 2.705752187289687
1.69250390417594 3.2746203305871067
5.499121630803904 0.8754260517749105
-1.6007734076163367 -8.453447563208162
-0.06124998137741838 5.74719545098215
-5.883553024949313 4.270105762350309
-0.17587974493140626 4.991730892560197
6.4784950031794875 3.6752034128688242
-0.17513796060427156 -6.014293277673217
-6.000132438117754 4.8186292362910965
3.387844771762092 -2.9657718200475065
-9.676137057698941 -2.4313372031043756
-9.163993149370263 5.310519140739745
-4.525367176666071 2.0416718438898607
-1.138270818875259 -7.622661786290273
-9.083049897414169 4.724136893073574
-1.1759809035087534 -6.291161541069279
-3.5261885727747804 -5.984167421752365
-5.085430889362281 0.44184832220341264
4.103867890066424 3.020668985540065
-0.389448208509631 -7.961082043069351
4.991462142220147 6.012847469906685
-0.9315622399181571 6.452692847470746
1.1991607471687769 7.897501188781848
-9.59324836736829 3.9925720681268313
5.275685409920313 4.24910861733668
1.1201998877656103 2.0851296999449547
2.729531207315139 2.0453677494477223
0.3354563074345248 8.560381163062209
-7.116937257528898 5.145588313130595
-1.0469496005607437 -9.196140763830558
3.7049612949179687 -1.7166892764754516
-1.0176855342171256 6.01641448504931
4.190197045493336 5.582347156728178
3.9696938883088295 4.086864032993095
5.175768518726475 -3.0731595649036216
-1.539336183392942 -8.281013565216222
2.094976276300926 2.9426721703554564
6.792103215924841 4.195709733778978
0.825273951443055 1.1704516370261444
-4.78362204804545 2.8821348834689333
-4.929186934163501 2.0612330170428113
5.513693033873855 -1.7012015475383557
1.731339571355326 -5.503971069391407
-6.038281943316487 2.6347708156619976
6.435500382530985 1.7117880298524843
2.7699800363584535 5.434173580576243
2.47987227227333 3.7086491027688684
-6.102170831490705 3.0638440639427134
6.411195696543992 1.4571862436295726
5.703401957343418 5.252327804374018
5.24167791559314 5.807491568986812
6.229981454300031 1.717261805078523
-0.5619847514949139 -6.429386874630087
5.927704268225672 1.6942917508158608
-0.23673829421707104 -4.719965003189984
5.775999878024272 5.370805966628121
5.8782605228184375 2.086537740669273
5.344138075727538 6.181402502652429
2.445963113763814 1.4632441284221662
-8.888631998332134 4.922169366636981
1.536900768263888 -6.377993116425565
5.315944632353595 2.605220204117999
5.125465544399168 4.398972564337682
-7.7211978856264984 -1.487355976240181
-0.7258085910328185 -8.021699231703046
4.46248487874879 -0.6313051486487085
-4.258457876707349 4.765120956329559
-1.975282428476124 -7.322156751786745
2.7008277686399573 1.0354978581396863
3.1005527241564756 -3.002682634313067
-1.5154755403848723 8.006493206327866
-10.60459824424026 5.41444842280599
-2.1974042586103884 -7.016522589866459
-8.099311848083875 6.146531135534402
3.4993748613013747 -1.4091820622068174
-6.207337859005888 3.541566991769072
0.3647929017122302 0.13319825797990248
5.785106232674796 1.8926194404629368
-0.32160049292855963 -7.552496191665746
-4.48487428499109 -7.813182300374314
1.8872499342934428 3.64987435960131
-6.479205783748959 3.0988967022358374
-2.0972130383356253 -8.466516624720219
0.7865023835230188 2.784770035820614
4.376468632718331 -0.9724901885833526
-9.576894647077388 3.9855464552391564
1.5285755749726593 2.48919721699498
6.372654527508079 6.522662080694019
-4.738610319500733 5.198672241560663
0.23148164392155124 2.3538834890802636
5.602814197471861 -2.4579370419462228
6.3472130826941395 -1.2286917167022477
0.10733059560223501 -5.277701636294902
1.3020540504445532 -6.722104267832556
-7.574450312725605 -1.5064750318050775
6.39361070280127 1.5422713058363373
5.189718916137673 1.834353246937526
1.2898569374501607 1.2389452961751983
0.4673067338734319 -5.187284869129851
-7.204194491034991 3.630501612118488
-9.000412764742613 5.843550635951217
-4.434430478972748 3.73243066711189
-0.26182786524377366 7.991191897953855
-4.595320040945685 3.6231949679626414
-8.293095628288901 -1.0118985407344576
-9.725055450834965 0.16774257957673977
5.603095438044085 -1.11384894923061
-8.748804319202472 4.48385986126218
6.418979523940716 1.4902032424423848
-4.8161556698506125 2.3111987093978876
1.6100730902299893 -4.788714490487073
5.137092000762417 0.5894604307491573
-5.894469217994585 3.36081602993593
5.935919095759314 0.15835313420096953
1.1132479502982555 -5.2520835748348
5.328085250798024 -2.5517419951348144
-4.246604789797248 3.191223710963247
-1.0137041097441322 -7.410672121880666
-4.983946052240943 3.716309900571778
4.79809497888732 4.1579191098540145
2.5831098548344684 -5.387642814349917
-6.261560584669244 3.243991423990857
0.879725934973255 -5.275642000126846
-8.335972275952761 5.756402561848527
4.422202320730743 -3.1702654602078937
-9.322904268648015 0.08305173315389736
-5.240724338098699 3.083082151222319
1.2450950711774464 -4.426296761231694
0.3215377813931244 -5.072022771162901
-0.28585928934357735 6.3649193412202205
6.718140927704906 1.667465956887297
0.9033988248694914 1.6070967939163574
-1.1269507347938719 -9.244479847169497
-8.305545532785796 -1.8845846524232654
6.776400046651152 5.540676802471679
-8.971172045173859 1.1605407664204743
-8.717836187327388 -1.6538503071444512
0.5377760343251431 -7.149757201910254
-9.772128431767834 -2.8302345130878805
-5.794674286311325 3.636637130060165
0.47957940370112984 2.7262728333039448
4.068921838243984 -2.176294639168752
-6.549517119561783 2.1364807221646904
1.3273196373063119 7.943531067975442
1.2373773254211935 -6.428651255370071
1.5219337582797976 -5.2514585871895045
1.1007997432674883 2.3929529169561503
-1.3747139858839985 -8.054694081931123
-8.411258334232803 -1.9445936060468518
1.163633779891088 -5.0826806607700785
5.500265644361471 2.1806260209624053
-9.546791769270868 -1.9943182189739992
-1.9057327324218432 -8.181204929318195
-0.7452037329805092 7.111194266208476
-8.052892109828523 3.80576259921181
-2.5167785957347375 -6.723800657830551
2.652098994239522 -4.392906303230573
-0.6053215756721104 7.414722170332527
0.6271949436602348 -5.3145460863615845
5.0936778782414756 -1.982626278627155
-0.15390902530727973 6.861201887129674
-0.9112189372901333 8.48264015826014
-8.658635745695697 4.810969643392905
-9.204056455865937 -1.850380554834272
-8.46618066273251 4.1467453062787385
1.4422447157988314 -3.7921088927187006
0.671037081091117 7.8349636335097115
6.638787797337888 2.6607262816055375
0.14577625830645924 2.3213674991029998
-0.6711609963154116 -8.073332027493356
0.8221249531576874 7.429003508089464
0.28433824836375987 -6.603368635849053
6.304703790255694 0.16914223001742945
6.233692351654046 0.5827851148391021
0.4948784609981253 6.706041604356523
-2.202096808434105 -8.257778311607792
5.576627312848543 1.0992276601828281
0.6536047980899345 6.5660674872254345
-9.007018178314366 -2.904748668857407
4.2014532114172916 -3.975869287161496
5.547781123949389 4.436965396231475
6.545260527763291 -0.670384295741588
-9.137158696855009 -2.2448993651915687
-7.580790275712571 5.430711369030035
-8.986746228410663 5.072194830485597
-5.3697687394343685 3.645025782993166
1.1022056247692853 -5.723190288863455
2.1396507474631052 1.745885992346965
5.596636564877172 -2.684426405138751
-3.280377650690973 1.9637739325037065
-7.894317408734377 3.1052536935613593
-1.3108607307759677 6.578118574480797
-0.8576542600208136 -7.415873655790746
1.741300014167773 2.2716146554525234
0.876919059849716 -6.911744001866915
0.8335542219714845 6.713111941472552
-8.767570237752578 -1.6446202111146087
3.785298644404185 2.0066907250586845
-8.403613963989038 -1.7758610385568465
3.489068600508315 -1.2602561813271997
-9.701237448440978 -2.3025848973579244
4.620844487104256 -4.874861674594104
-6.542875655531812 1.5364769777239644
-1.9512924795684017 -6.376448677094963
-7.792501596607553 3.885352439100326
0.8639385635549592 -6.212260346641642
-8.875847866071052 6.160952730841954
-0.6448226613877963 -7.685781775315004
4.625154003505057 -2.2775428552912853
4.21477693513569 1.6796852386136614
-3.856184122940319 4.602540974776689
-8.201889994381668 5.071943376505826
6.922160641197526 4.9357702640502445
-3.0464378181308778 3.7280476734302135
-2.1415958954066316 -8.214418183647844
2.608119418613141 -1.908496770295845
1.8139752967564706 2.503372837753389
-3.726140759432603 -8.935193652316014
-8.96939096114577 4.84914946830254
-8.336099434063556 -2.0777324367898315
1.3835157990106945 -0.29800154816258795
-1.4710033641620268 -7.883229765576263
-5.149702834036127 5.035111308563016
5.078422579982283 -0.7162040751073964
-1.2048380459966113 8.194272613214816
0.9267365157353876 3.0415172146260647
4.590600358915944 -2.953859133021338
-5.2210784355496145 2.27069173782644
5.540611335162431 4.708122434154547
-7.323615705050477 -1.7602351181959217
-6.566487761080311 5.038412585023593
6.309723119898306 1.7476836098931976
-8.742076935539874 4.946300226222107
4.888527096979065 -2.4177443516965944
-4.502756900637873 3.093543441965746
-8.098694864503587 5.8167636552962705
-2.4873195276839617 -5.884290925846723
-4.489109443718804 2.7062445427003947
5.802622407376412 2.0980239950652537
2.167674273814748 0.7737105356325926
6.159810303898384 -3.0892021615108334
-9.403762077926475 -2.254909549751805
5.759653068326059 1.0542727501403546
-7.414298461370592 4.818639064147688
6.130313041981639 5.327341784017919
-6.845138922432347 3.7337138453391816
1.3327283793947267 -5.409801427298352
1.0272667780251883 6.37259582044358
-6.870430134219091 0.8499090882811604
4.994125267097794 2.6350219215455413
-0.10813106310615073 -4.576594046714748
-10.063462539465968 -3.0898459549715938
-9.322543490188803 4.232522507893764
-9.249761451877692 -3.71916573877062
-8.991430717460776 -1.2762407275153134
-2.2657514270467174 -7.507031890226445
-9.261963460009293 3.362497252607698
3.707177511044711 -2.846096564076482
-8.92482366513698 6.220326640386852
6.400561815412213 -0.11093069172265935
0.9475146434322244 6.627602798312928
0.43504195547970864 6.044030115258391
-4.3807608799189754 2.0134339585605683
-3.181401647715558 2.268501766803833
-1.9608739363219336 -7.006798074610746
6.370682556465551 1.4631866096511483
-4.6480784224163845 3.240110178432685
-1.4590759111828946 -5.572090021431269
4.509938924427859 6.167274171597585
2.233370404129605 -6.681918065697101
0.4235153901727122 -6.125510904563127
-10.621852901546387 5.481491261165052
-1.3205100495239992 -7.495556589454843
3.7814462956840686 -3.30425753939815
3.6596194050998667 4.857666426343082
-8.986706428145272 -0.8307633908704838
-7.44058280199182 2.7718471228761885
-0.8644044669576223 -6.958029160477844
1.1500500450824207 -5.690813103946537
-9.011786379485924 -2.8737793948504144
7.886153068003598 0.3355613251616756
0.48591901012936317 7.203967161759703
2.2085349749683 2.667969765739109
2.567808160325984 -4.526949273322884
-5.566692106720795 2.872988747356061
-8.921584675527221 5.07132278721978
-7.472393658920475 4.625526274308651
-4.906704711574098 2.495788263263348
5.018982300179665 -1.0600606627658529
6.840559961242145 5.947258196975218
0.45227711609109345 1.116231403277899
-5.850199942293788 3.0746916705052145
2.9061910542500327 2.554763989014038
-8.77090289980561 4.779307717707466
-5.176355027700863 -2.2863640519346493
4.82622628512388 6.815310738399415
6.333200368765111 1.1560318746399112
-0.8358874456438294 5.419134636621163
-1.4822833857655553 -7.022452420244907
3.987271216282032 1.1521575183543429
-7.099498343872792 6.369727824764599
-3.969338047534941 4.854407359408331
4.547386581897654 3.095944598449143
-7.677959969550592 4.3384913975701735
6.842237418468161 5.718788465291304
-7.941877411276399 -2.2319107579454607
-5.840534901933417 3.5795133672082327
2.146259636794279 -4.789949682101152
0.38194678266576254 -5.3704093363745695
0.764574436557809 7.486384171155615
0.8622817407600611 -5.00933287321491
7.006204885885529 1.3044877326517015
5.3982321191269005 1.136368389246185
1.758065770727969 6.191225104058264
-3.4791991599958507 2.848929900789122
6.347068536683773 4.027909781884854
-2.815902647799708 -6.6748036240073425
-0.6943031790981637 6.761530209457141
6.942959402241831 3.994682210468399
-0.2726472305270884 -7.648285790001191
-4.443981495417514 4.019437716447342
-0.16079426940090755 7.213733625260186
3.122069030773166 -3.2427868359675607
4.845572912509039 5.238644580918878
6.913978633894149 3.038998396398365
4.029457345846058 -0.1577041641713144
5.2027270871077596 -1.4513381644122703
4.9552985323464664 1.0894076540819828
-5.840264095971337 4.3147304689061
3.381090576422637 -0.5307608388298664
5.992199191851253 6.709326264234088
-8.908257362098219 -2.062417050788176
4.5790544855713495 -2.124477792120883
5.539129138564263 3.182934968761022
1.5621147356379779 -3.8218871050715517
6.92593073001162 3.2579879248330066
0.5481959237191636 7.148667686150655
4.7220657377464885 4.8949773529345135
1.4676925981443723 4.125662469982372
-1.7418259150392774 -6.109256878353789
5.133000944713369 4.46734231548413
-5.160073628742736 2.437400731028454
4.976849034212066 -2.3925678819861127
0.5223690532958989 -6.359305003472351
4.992336372644761 4.073008159159605
-8.556651090694988 -1.4458854967887238
-3.4990490497853157 3.8970713069739085
2.824875129049116 0.4768715121880136
1.269241038234771 1.6089011014299168
-5.693436186882755 1.8703632393558256
2.3240795364238127 3.077129590865127
-0.918016626159506 -7.041196394141363
4.783157952072032 -0.04324817943107351
5.804982955690493 3.4852612069286835
-2.863195223193464 3.2259916622633176
-10.734903559927858 -2.9380965999889415
5.943714039789429 -3.41070115462625
-9.098005476901635 -0.7779556991191203
-0.513343568723968 6.344061749637881
2.259642810151328 0.9660756663523928
1.281997960168417 1.3804752380220608
-2.1042630794651873 7.256581328858107
4.6645256318668045 -2.5721730843561064
6.030712199267936 4.969910821360526
1.2145554738093067 -4.980438644520723
0.5789973720375178 -5.467887201551679
-6.316615469805476 2.4569228821990774
0.19520163950498137 -7.550189213231269
-5.21011420992117 3.1404205370039127
-5.501369933794241 3.890345894631545
4.149608513132712 -0.3805357664340314
-6.362789125695526 1.3337314718921895
-0.2540942227584895 6.372413009755914
5.696159730188045 -0.7885656848921279
4.9727862893762245 5.326475685839927
-4.756019086158939 2.353884526483956
0.9444106815447539 -4.595554684699479
4.22378226378514 -2.197977377626681
-0.3160434268890132 6.55809126507777
-8.829624640116197 0.7971466706029533
-8.496860900827043 4.722124061984273
-4.302727780561183 2.6105814614516545
5.981800524038046 1.872727246604282
0.1161823744372763 3.6603910418031855
4.712781011755471 3.863448051272323
-1.7763911570748552 -8.524158284536433
4.8936139150044395 2.5472934428863403
-7.3950997605525295 3.399112774429542
-6.228251466499629 2.744355681001709
-6.390818183428684 4.683700874694999
-3.020309728779649 -7.177345770256812
-0.09085200400327786 -4.66857062782177
1.1625128935514717 2.900784066966812
-7.994042525295585 -1.8897632168718872
2.67189938422627 -1.1212017996901247
5.167457439493821 -3.4217889170427513
6.310556645986015 0.6436625516991025
2.62417807797182 -6.037015746246526
0.7208510232622534 1.4683342294186974
-2.000480419268153 6.224255454552335
-8.273442088117466 -0.6198402287048999
-3.8467602180885487 4.036668760366401
-9.730369988602844 -3.0846504161608426
6.075000068243478 6.16560619598226
4.028676579825646 5.903974881817967
1.007793905624641 6.270805478508642
-7.056334904377623 3.985940595068587
-8.263340431614361 -1.2435579262973209
0.7083961341142969 -5.891583291258349
2.1468187024597025 1.3291360252664202
-6.737178545266197 -0.5960936036096209
6.1447306195576505 1.267684404450698
5.487841858648128 4.832850529210469
-0.42185771610677225 6.253036830464227
5.7384602498072566 1.5916574033947528
5.304058175647625 -0.578238564437696
-6.930420321163215 4.992073634126087
-8.434517761720967 3.3144580959669616
0.11176024989930777 -6.59858389275451
-4.61489941330036 2.6553508307309306
5.803073473926963 2.773362418613179
0.898185113793573 6.975030702924891
3.2723443573611695 -5.9443540585082575
-8.451467484393621 -1.0722381416378108
2.213039132833538 2.573770000977741
4.464985171461978 -4.401225514086324
-0.0032586834290851963 7.14152696905912
-4.425190825091238 1.6354140559223536
-0.9506690695862976 -6.282792842749836
-9.224913829681165 -2.2811295928805135
6.542166153008125 -2.4786286775951902
-8.73155387466022 -1.2015788000722978
0.7476271084840995 2.1692106470609605
6.318639502120502 0.1625647562298872
-7.797003489630738 -0.8872421245558545
3.0365411993284086 2.432242986156752
-11.19285321660555 -1.548418757619857
-6.1836247621187335 5.028543984077588
2.6918182583659593 1.0754112600994257
2.9883749156330786 1.7555749375579657
-0.9713405723332149 8.789103462552516
6.703011114069017 0.7807577558983605
-1.799722840717268 -8.359870380120112
-7.671143479614317 6.238101249278596
4.218091501235685 -3.3092466083887273
4.294410243202001 -3.7597062124667575
3.9484016592776454 -0.08993326193668238
-3.8592113043794147 4.761183631829532
-8.574929502401984 5.948421657041506
-5.289064080509879 2.1030621920315045
-9.661563411474328 -2.0337918046741343
5.880023886011507 5.328981466592808
4.0336881412146015 2.715296492110964
-0.9479739396827831 -6.8134153657971455
5.9271571578474695 5.957530503852631
-9.16308356533807 -1.5519188370529413
6.716639118475402 4.412893806490391
-9.112023659844143 -1.883203443868108
-7.7692991110658625 3.6944196523576465
-0.17117013122641067 -7.843460272627393
-0.15239242744193618 5.7930890740967405
-9.506339000393355 4.019588446379368
-5.808561590588186 4.643367075199301
-1.1729713512144093 8.390267336611034
1.1008358248186207 -4.661936116852783
5.985479497169513 4.899692811388398
-0.4899561179133485 -6.849579970661101
-5.1408798001576095 2.8479489994254052
2.7142975734894774 -2.6683287212707523
3.6441503400083946 -3.0482281301771392
4.161399889328651 0.9679135688300793
-8.267565980810115 -0.5859200130605191
0.851668089711056 2.524046412818478
-0.773644617773745 8.637450928930791
-1.9081699227655124 -6.066513728694168
3.640481502407707 4.284759626178913
0.22510838346081452 5.163403647076692
-7.026189214334016 3.595611556584634
5.225940442482689 4.194021664986445
-1.4632510836979884 5.78969716937816
0.9688190650314612 -5.120006593476779
6.7886141287142845 3.801152661768321
5.5288491783018685 1.1399753007129396
-9.09686611101369 -0.2613229247620896
-4.584720641329958 3.6391555597544993
-6.86836219654488 4.461616884913595
-9.949717639013343 4.141884787765471
6.396534917210477 5.949152870215295
-10.253784612923772 -1.1961822309357784
0.6880571175544411 7.065398342743588
-0.49998812878763454 -8.950380445673028
0.23382711956583407 8.05645776307473
-9.181033469231858 -1.3993834289283387
-1.242156410933201 -5.924119759621407
-8.850354814957825 -1.592037489968988
1.578291169981807 3.143358636933443
-2.432977425267123 -6.4269053800202665
0.8226169297277882 2.492764336645858
-8.890323200649426 3.92490106467631
6.155515604258046 -2.4224209444339615
-9.092634447176774 -3.666627297672992
-5.92296068059022 3.8667793529837144
6.333855479136463 5.509377644803346
5.475826740405719 4.342472739467031
-7.659274462507388 4.023699971276879
-0.13005356769572501 6.117188123351366
5.50952628977619 -2.8722105892200434
-7.826295812001667 3.903623030730838
-2.234777795074508 6.849592691262779
-7.634617476841266 5.862088192304932
-1.4898394158010893 8.514257246646
5.82970458640584 -3.37433108741127
0.797811769646547 3.1653294544244854
6.229129402520013 -0.284059894370299
2.0900450748910586 2.077546717698568
-8.350284893856465 -0.4161962293401238
5.776196732173452 1.9697205079091882
0.36212573678322585 6.44550865702915
1.7665283389206623 -7.312894011665802
-1.6864751994887202 -6.374828151877471
-0.23819964973821928 -4.877424584332328
-7.3726561372238475 6.0314433528475915
4.535620524972222 -4.035926550650906
0.5407879923749055 -6.0342014746873245
0.3431554950548841 1.407475160952412
6.066929019871726 -1.3730291850731176
7.19036680543148 2.8457286548328775
-4.475572986179653 4.614927603189136
1.5684352281105858 -5.552905904331164
6.013768999679413 1.0940783913057042
-2.0387288689706278 -8.095606915906298
3.175976085182478 1.0768343510000664
4.520634979469675 -3.059235905126079
-7.084520273011637 5.739602558851484
2.1841527472215185 -4.171092935012325
-4.591123370251822 1.9040307382321708
3.7965701512357914 -2.2020048680604813
0.7752230117493089 -5.806503032939838


==> 2000_15_0.5.txt <==
3.148947422755265 13.77856953315781
6.983828828907026 -3.7412560235528156
-1.4142130822846435 -10.873170552348645
7.879900921221393 7.113924585683042
0.506898524741509 9.755518766898238
4.4662019530487065 13.485523117558639
-2.3922444792313087 9.718342735130658
-2.1880234365058664 9.350266319346707
0.2712954430528071 9.594138352183032
-1.6784972911095808 -10.413227727884651
-0.6826351837890047 10.544823612462828
0.18730783403480794 10.20871904378129
-10.239159379788115 7.361815608971279
-1.6001816199494396 9.400189127756317
-11.86681460873088 -2.1271883636307933
2.5399078632519143 -8.503007896592639
1.8127551741262748 -7.507548027009936
13.780662228948591 0.7060514818680689
10.641796322069581 12.091619616248312
10.92211198374654 12.960767444149976
1.9988581178289042 -8.00752144430549
-13.54072345087592 -2.5223058589164884
2.464822784899524 -7.711622825004223
4.625319992400558 13.68057734517943
-13.407344132875728 -2.0206019662036296
-2.8238745361388644 8.842937790389067
9.126690254450823 0.9869119689458545
-7.358296268247141 4.548993481183111
-1.0396052756520424 -10.986284898759635
7.0763138304526425 6.821570290472065
13.829809170397251 1.0821170487116918
-2.1955771355843967 10.056772900417625
-3.674450853627953 8.863192727690658
8.765952377076811 0.6860600118214375
-11.964762093236086 6.999962868106602
-11.884255669391296 -2.3950603583163463
-8.6950818813007 3.3209421210799572
2.491036827126939 3.30435093662181
-9.671504682044906 2.949202442383145
-1.9115133393811439 -10.361782177319265
4.870678683785997 13.551383276630668
1.4283118351104633 -7.652733427112607
11.440429538592877 12.29249498659942
6.546588524195209 -3.74169062469241
-3.111296083535363 9.83513685588373
-13.071456397978752 -1.488339398983039
11.36418768567171 12.707540263873874
7.013834267492115 -2.4911995678145913
-2.156994374196699 9.085037944740462
-11.630372787753112 6.80003905295452
8.60505845735906 7.9706879671260635
-3.0508072643606567 10.309841101904194
2.76457147280182 3.5388230408823413
-8.64558935650577 3.3339711092799655
6.503393196687637 -2.777163031137609
2.715607000621305 -8.20094597626904
0.02951543221188302 10.478235798858535
-9.603744098949672 2.912583168059068
-7.18577140614371 3.8129753485898688
2.372660420881091 2.8288422878637927
-12.173358960775559 7.14999497588203
2.5556351222398734 2.4550309484044055
2.4097088713660915 3.515709197842307
-2.745799543433788 9.46050795317213
4.190512752553267 13.799539728274823
6.344785327745377 -3.136658731968662
11.41449874464257 12.364076735896877
-10.90018637057243 6.682808611752944
11.790958751984816 13.8333931420464
7.19785663431028 -3.1382203985065757
0.8455906586343734 -8.204106974290534
11.097660059135555 12.114526424514876
-7.8575475371374255 4.577294638582215
1.0006808741588689 -7.524879183945483
-1.7886243874674574 -10.703960423959106
13.359654079819453 1.8647879776148355
7.261843393472591 -2.3348882657935803
-6.667836642383689 3.8760758197789547
-1.3692039038242148 -10.854683405170965
7.224040630402909 -3.4480501863784525
-1.7805371736152331 -10.631208537808636
6.863928081334848 6.385603544967871
-2.580813448751801 -10.509427339667685
9.141111599165402 2.088765565237816
11.0745607583871 12.878095680129947
4.182844571092401 14.164399802369713
-0.14864433394184617 9.414213404371942
-3.2449851082833145 9.450058306857404
0.1753807635626301 9.504861623998016
-1.5860176970382647 -10.585159627319712
-0.060055495519014096 9.87567435634782
-9.046289664805974 1.8953807372524796
8.55365433735197 1.1544916479460337
1.4469970786521928 3.211225612469008
-11.070668179051374 6.307805452827367
11.750347566752403 12.566404686561382
3.644814085148125 14.04538827185139
10.572552001722935 13.665726351059064
0.1379929775620467 9.605560207842434
-3.6976720954309306 8.925171896166399
8.121758063279842 6.365116529301025
6.894333558789635 7.051372971818716
-7.721532382346281 4.221666055849526
7.8531723202834085 6.266490840182052
2.397928964683758 -7.60666383467151
3.679277790589282 4.4210137483580505
-1.5527626373159131 -9.873201023378313
11.024058977889101 12.400795908444753
-9.276749634582785 2.5762955100757505
0.6050909428715527 9.241418281183737
4.5475972641392 13.757625802668375
-12.652100105410534 -1.9396103046866684
1.8918226147259911 -6.948971338589167
-8.590583402777522 3.9720128024188033
13.837643867274112 1.6277730025216266
-2.2610904349550873 -9.977731300291302
-7.172132580672064 4.921259488076914
12.079744837576127 12.616785276367585
-2.069901969673674 -10.749762109647985
4.379314271318898 13.564979353375554
7.81491480564333 -3.149096114366087
-7.640855851217762 4.741957267705851
3.409632766559585 13.852616263248324
11.06486068613804 13.032007288635546
-11.739843374716159 7.491916007707348
3.878330153824802 13.776600051942546
-7.0088394722260485 3.6103657106789306
1.4410176702851891 -7.274145748827048
-1.6756786559513452 -10.479913869908916
-7.503796767780169 4.349745593375827
7.266748366707113 -3.399144992256426
-1.7633080954094071 -10.490219902461304
2.675807764188819 3.4305084915958592
14.628763801308425 1.861160399748308
4.448394114442032 12.710793583507181
7.696866146558916 1.4371091107906275
-8.559665707526054 2.6285534004622972
8.360987723856853 1.6089427922609396
11.346233795537254 12.689684302666645
7.522441798645653 1.8191410430796475
7.120852855133067 6.472252302448457
-12.119275417881356 -2.5901648145912888
1.0667049326046043 -7.785748508553038
-2.0904019355494667 -9.947257969990863
-8.019434305730833 2.4697479458265175
1.9817765772604008 2.849007031154483
-2.6740519570636616 -9.890639391972272
10.446743610917474 13.257858943587102
6.703271603643385 -3.083487177435206
-7.265697462704297 4.380219872575111
6.715657722503652 -3.545225755810101
4.170072438861456 13.84259992689041
-9.388792888787966 2.7297376693375983
-7.2097459494265665 4.759830793624095
13.726020350156915 1.9288609136769934
-2.492232233953636 8.856337380503264
11.710239221556023 12.81091417124965
-12.136964410321228 -2.489919216650194
1.852955468692035 -8.087302728039283
8.466089127267917 0.9241665829368243
13.095193544435169 2.276258529068771
6.893109321809013 -3.571167165838697
6.8918123530974835 6.436699086185692
15.486967230414464 1.1605795099376799
-3.0881734058235213 9.565153487100782
0.2156165686187413 8.317835212296691
-8.838860579681075 2.651028283198547
8.19559941750207 6.8697229305490515
2.076499596505511 3.493955472260738
-11.388752500150188 7.091178253395102
6.786387211584808 7.279589519392841
-2.2974130869623854 9.003660647462718
-2.3114192522781067 -10.000604954819291
0.6479801172275871 9.722326970213988
2.564843976504125 3.2555979154869275
7.760996570492566 1.9969216934957286
7.711273934081542 7.278654467612487
-7.812917819117055 4.984417591628562
6.71765151626881 -3.511733753042253
9.32033809299378 -0.25884119728582067
-7.494347089913244 4.143941050727313
-12.632309266962043 -2.593243683867446
-1.953932555362369 -10.425561243053412
-12.705936759900005 7.250771158246621
-0.05891854093655399 9.140360785801896
8.680731887723303 1.5332331821573983
-3.7922160661115454 8.80888801775241
7.151848767434403 5.79319827494982
-1.8222617592418595 -10.934252172084951
-8.57603049516738 2.500090953605135
-11.245972329521688 6.351228458704465
-1.9504515456545972 -10.91155530456991
11.243174776370706 12.376564905004287
-0.4855841450457463 10.193592011466063
8.253521631970498 0.8293467159196446
12.859214172595705 1.9462205834438726
4.006891805839524 13.730702266079337
7.78752768503806 6.905327918771908
11.445675653522471 12.149301795105261
2.1978785689529565 2.833372267087121
8.308663207440015 2.356724911395202
5.156976606066254 13.599347032506488
1.160275010658297 8.968450208840782
-8.779913181740948 2.6274975142715316
1.8721835102826276 2.9471709815749425
-2.4474872795955287 -10.743124691963159
11.182363274235861 13.086889174173251
4.347492507722958 13.472751159193454
2.2034340796277894 2.116213451819671
-11.442362853369763 5.706308933736686
-9.400122782899036 2.76921790292765
-7.374218332686659 4.2231120340530595
0.4063130828887605 9.820394160511622
6.300075873077831 -4.054264289742997
3.806738325210957 13.963861561218945
1.8419960091088776 -7.600621778795691
-1.7686528202817111 -10.651201837276975
-12.187276627384515 -2.5202193214079003
-2.994456360460644 9.777556166434225
-5.92417559664951 4.490914141466787
-12.620019026625958 -1.686427008851418
0.5073379045902306 9.706298691506602
13.709367806934786 1.7029721358688557
7.97262501666052 6.63968279525367
-11.691095272240217 6.317444785808988
1.2824031276954382 -8.12886994265879
-11.330615847169264 7.162014961892356
2.0231333363523554 2.27373233181541
0.33577173926012016 9.46772966329051
-8.24174750081516 5.103286637303132
13.260565753829948 1.5471069437155418
8.165712975621338 1.32314572632663
-2.188010290345045 -10.334334158537594
7.016053740969474 7.8647509790881
4.2355622678688585 13.656940900993101
12.94303162560736 1.873938375348002
-0.2721927069370996 9.928693943364912
-11.476097023347723 5.882685810135795
-12.563447539198457 -2.129266963609652
-2.8370530180690294 -9.84111754779338
11.190468066599315 12.856634208505103
9.086232989525273 1.5103651288981979
-1.1500890157230081 -10.22444937965401
6.92263243148475 -3.010415673940688
-2.0399273254705625 -9.825961201734671
4.869430553809377 13.145416791423793
-7.44620240077423 4.058208892549883
-7.1607533733582 4.8477438128357075
-0.22575662159180887 9.064307243136748
7.444795405743226 6.829266280945509
7.551344061420483 7.379687278673515
1.6394250857352535 -7.827011323131307
0.881124337396318 -7.793030557510702
-11.219438017995904 5.480549694708603
-9.003271541795378 1.6878988399911359
-8.101370088754061 2.6331646250695737
1.246496865876345 -8.26767619473175
-2.392267931623002 -10.39745562877954
13.173132949044826 1.8586887061508388
-8.168628274341842 4.819160246814561
7.334780798244176 -2.978937449855597
13.396507912855654 1.70480791088777
8.433750764756237 1.0708930891680666
-2.60746283145719 8.701439328462486
-7.282320208112603 3.487485551600166
2.0685213313892574 -7.027733058076389
4.350929472826388 13.08669336258671
2.51021577448292 3.384338099212334
11.579523432229589 12.316541917924486
13.335622855230755 0.45384774919203186
-1.2469574943561517 -11.139858000739043
11.472649104174012 13.213993554440517
14.725902986685046 1.4321182234118577
-12.11964905865514 -1.6586677179239908
7.715648672926897 1.6788217178467584
-9.331897127809789 2.442176431318641
4.029031769035881 13.42817485782306
0.179198083894457 10.315923870677192
-9.016929705263278 3.249613524691143
7.252954071696022 6.324584879952495
-10.958094697349802 6.264969231261903
8.179888156041512 1.6726194417950595
11.967556341629312 13.11291282466449
13.600674595757587 2.8447014658758567
-2.1990110354956975 -10.670103001850544
-8.677229042105362 2.6870375117117815
4.782520238493133 12.983286899384707
-1.918222367638601 9.196079939631163
4.735667137952498 13.221881839285704
10.154488158413196 12.12789570193939
-13.503353794816077 -1.9956186995321623
1.0297934774061774 -7.090056696400923
-8.0172347056996 4.723655604600169
6.649080714338616 -3.6659080239521864
11.303198033062543 12.957058628646323
1.6427711672415957 -7.534073194378962
-1.644540199156445 -10.50756360771344
-12.206980484841594 -2.3759032934763464
1.8864855537681495 -7.433068072183932
14.104206038626696 1.1878061569322742
6.58160576832457 -2.8103537472142612
-9.279307570167303 2.3566252690227447
-12.089666836496654 -2.6309808325451693
6.372407607459648 -3.5112529489749886
1.6677961531867764 -7.697522103197744
2.666118999133597 -8.353309893419103
1.8417143573973336 -8.304580351149552
8.640819595156323 1.5421819169566024
-1.112103411142435 -11.585163260498453
6.428499012008764 -4.441251567217733
-12.40668011990355 7.84648248816828
7.827134936505345 1.9292113661433004
1.7913945818075119 3.0078196355074245
-12.778005911385497 -1.5325461457203216
0.13712824197656853 9.951407095785289
-12.552842573094189 -1.6646067833208993
-2.382788005758229 -11.185463372626508
7.775302177193982 6.962407412441465
-1.2614641799277138 -11.252006217884194
14.32320284266244 1.9942567099887105
-11.881963444135092 6.08065996313396
-13.46939628528095 -1.2251045136140124
1.746933190569783 2.4888722045501983
4.245778097642568 13.321907270873064
6.382551642568219 -3.7089610417604506
-1.3802892244941076 -10.668877626646843
13.74859870176609 2.348869437566257
-1.9019447380571306 -10.849300807089739
-13.047463961574685 -3.0898839568650884
-7.465471875896769 4.630962028414562
2.5106325375267744 2.8323275701152864
7.712649160875865 7.120060125524031
13.656982054398878 1.8089148547052156
-9.192885627468439 2.8647835564297264
-7.2432872649739215 4.32783973386242
-1.8576054981570989 -10.588410313942756
11.367064609157945 12.793320753656264
6.41452678451022 -3.4124581541970174
-1.7690988170173474 -11.41721467119353
2.721376445887401 3.3531108485708736
10.927097790225822 12.420756648670542
8.7420152181323 1.3336902732608809
-2.7468351136606257 -11.046460633807248
-2.051441051431803 -9.97556501689272
-3.1419246636596574 9.820483803606066
13.352658381125575 2.4208988711447295
1.7525220755202637 3.3758677256968737
7.743314895003914 1.3905503957819345
6.492155553320355 7.482578414685495
13.244363038527732 1.2868656335679374
-0.6316342728361083 10.159948755984038
4.368540294544994 13.959279664363383
3.2984307485355657 2.678276956846573
8.5063208093453 1.6186285607241624
2.010746139353173 -8.383181490554872
12.551933220270396 0.9696527495430309
-9.334134657989045 2.978868141269024
-13.081139181403682 -2.6155110405823505
13.237076215415426 1.0880929343528167
1.6443817868923394 -7.348150800614187
13.710409133673979 2.5119168141973924
-1.9881617970620404 -9.813094295821086
-12.290364011655443 -1.7794830042463072
-7.094549550697539 4.075094615337776
7.12020053496296 6.6787489979987145
6.434726740671822 -3.433360917452605
2.6483334928553854 3.973797254403862
-0.014669988542099915 9.718295932704665
5.975074589474155 -3.9938534566357635
0.5429062891259379 9.773986108144522
-2.088905614395377 -10.658174240202532
-0.4019440739556335 9.626562502870051
0.6636905293172608 9.843422677273301
1.0393516851199331 2.5482154488358937
7.758284994055147 1.486153427127748
-8.118023817516749 3.488369907745117
-11.251715811428427 6.756885194350326
-11.772108023547956 7.042322168212404
-11.875151926414091 -1.9066281797486075
-6.31270820879573 4.36384906079276
14.249192198822914 1.7910817380248085
8.371686077194768 1.659176929435702
6.595205460931412 7.353212019461921
-11.086852137610965 6.270048965641372
-8.812219664631153 2.389634436409249
13.513500190632612 1.4675691776254929
0.08623865052032073 10.215032239564453
2.714844717426639 4.01626439518217
8.887901627790022 1.1572295066079552
-12.433075670615155 -3.0979648203550836
-9.035385089074389 1.771187380541258
-13.123018535895852 -2.067715180346917
-1.8264822054272027 8.6250129981682
-2.484850293865338 9.608915597000326
1.7801871205370237 -7.741289667167151
-11.622202876391103 6.666261401845709
-2.971429786629954 8.570813157789601
-11.126756910683168 7.404954152573125
13.873337762270376 1.4158310166265813
-3.185225108492749 9.96439282247709
-2.175309945378011 -10.909866575969827
-7.706743780525308 4.332839304867201
-2.793593275768192 -10.807338656460988
-8.351056306411483 2.280631060279931
7.668421964896594 6.634213834778946
-2.8364718595450924 9.93879225461428
7.243234440428466 7.111209711292651
8.836843133052026 1.1645141796851712
-10.120425330334035 2.8211825439607723
-12.450320861203947 -2.366554793192545
-1.6233765677484824 -10.737914801976322
0.6106560629532576 10.11583772300853
3.645045402819535 14.631179432930494
-10.64727630655264 6.796190608989445
-7.739282375993198 4.582156896210072
7.3432768949011695 -3.4978935619111327
1.8816923333738358 -7.983338429259022
6.75453939111959 -2.9039369952118568
-8.714377006517681 2.05663455210794
-9.32861343196895 1.7960661843375587
11.330527597884103 14.188737329176549
-12.816923298642967 -1.2440818052571878
-1.4851557729355875 -10.626956561217021
9.10980359479068 1.7867600999209339
-7.9799788578148245 3.659289952213869
-8.48421054933405 2.6494199917999666
6.46232872629529 -2.9840521253953245
-13.246774970069994 -2.5430397624034122
2.5609520628057627 3.2390894160805215
-0.31329679627943297 9.78378519842176
-8.608636111380255 2.36694621879108
-8.963872761126542 2.574056120960512
-11.785752163549098 6.654600501642841
-0.5401344988867657 10.384831295747235
7.123189105004355 6.131649470584072
1.3127887128721287 3.9259927479631975
-11.685796724163612 7.071056550480539
8.583512486177584 1.0962221586403196
7.7171038407037775 6.8164130303013355
7.280131526493336 6.198309556765382
7.263002566865819 6.601204816634928
11.959972017050433 12.569687387748825
7.467984771354385 7.175727424808854
0.550497706588537 10.640571782677766
6.088204682337324 -3.533630504398207
2.3421998681753173 2.857855905904315
2.620880646302851 3.4290848730065058
2.682545747505919 -7.283781000345007
-0.9185972004361198 9.487253081526811
-6.98110138958995 4.9258705156359435
6.995133966921125 -3.2153202245148726
6.195427001494709 -3.2301699135263893
-9.278918545977515 2.6496197261676673
1.5995812579773352 -7.0614153335722465
-1.2305418861385249 -11.31881673974552
8.404425958886627 1.3126064155650372
-0.34123876963573285 10.0397965500889
-2.345579662907239 -9.821056223967656
0.1509976858275714 8.913224187167891
-12.275925913265894 7.084709813375188
11.458085781651016 13.660468009958125
13.941361753859837 2.0108015293747448
8.825816825065163 1.427963304008831
6.28789687614014 -3.1617331182046926
11.276019429517557 12.823406934046437
10.745089896021106 13.059238220428806
-2.0890700666548616 -10.009823004596988
11.219644583444534 12.71293269409288
-3.0947000582202806 9.244393361682071
-10.552040947662539 7.424569082008677
-9.303712230800834 0.6942287157680143
-10.908003135905801 7.228845741371984
-1.737575292624414 -10.859143122274192
1.8158895395960029 -7.458784847461445
-7.9739713412581 4.712231289785529
-9.20584106919359 2.03839746788262
13.479418538238011 0.9125035951857771
-8.904960467644411 2.511892816940944
-1.500481353777285 -10.107322968129013
10.63020163646507 13.012472574697602
12.179669563272798 12.621213800899756
2.08909258499271 -7.468981526115011
7.965263330611754 6.510682303365406
2.325267844445074 -8.572972983224304
2.5219543989163222 3.0885122315856908
0.3112765230122807 10.360688090586942
7.82311983980277 6.980103447186706
-11.762010612739854 -2.2025210053784248
7.363946514468022 7.167348576574165
7.15374404322322 6.8107289212431015
7.625151078731333 1.5299688888129999
-1.9202675027305693 -10.511133966259209
8.19909564397857 7.1422372716660645
1.4020270291849908 -7.013513322071306
-0.0011496776831046718 9.94355578606232
7.522864461691384 6.473862129074479
-7.622701658617165 4.223620598801641
11.248307113576482 13.898362065148657
13.373263705301659 1.176306761029102
1.1901663574402692 -7.912120361118944
-10.857376328324108 7.382361967686615
-7.7046449785486635 4.209286352967989
-13.071653889932712 -1.4730016867899902
7.22744012748217 7.153986790770052
8.223897574350204 0.1439312680515341
7.4710575133563975 7.312472089360665
-11.387700580099205 6.7009650212468586
7.174611520096497 6.646509965405537
-12.093409272770737 -2.3960271246095477
6.641456427677851 6.539033476042153
11.175394713465472 11.779685010638014
-7.7129303692149875 5.0522990691683605
-7.232832377673622 4.678848250616872
-12.926470772245327 -1.8182623829152817
11.095717261280031 13.285922863640875
-8.000180527475113 3.7982318227102447
13.552013117970814 1.626263730578566
-13.587667845902754 -2.0080623071880948
-11.476991470574239 6.601678928942828
-12.150044848670802 -1.8407451783846212
-8.036893681244754 4.829310860600317
6.91445202537559 -4.13583269462077
6.7323981995419695 7.644337190641508
5.044051747122095 13.636380799707027
-0.3933249445335267 10.529015068269898
1.3861757764934157 -7.177831625217907
-9.043529988972406 2.054712096061001
-7.541845274111969 4.118186359619869
-2.680004888042586 -10.478168640611798
-3.364406382269942 8.583162358958802
-2.0456852723952714 -10.895690945910811
1.0315492646981923 -8.26695649858861
0.47447386475977293 9.448446145062636
-12.78268180459148 -2.708437226234536
-12.33163989668352 -1.7742550190431676
-11.708517237099803 -1.9920882487607323
-4.033739726697452 9.594975132866189
-9.27603446595373 2.93620754527084
-1.9704170202408404 -10.008778988037692
1.4826532891215214 -7.9229967302249324
13.943474528457715 1.681982572756344
-1.287994534489295 -10.591001386238243
0.07038912231382619 10.31471164535079
-1.3050740436430333 -10.814359667127666
14.08614552383002 2.324948997943325
0.9893546173789851 2.7723170755460993
-8.367875380150302 3.2988222449400766
7.715707045330661 6.927411413897141
-2.2048857038233596 -11.323448957640094
-9.192528367815141 2.355888263188867
-12.829183489708052 -2.3273409702464725
-7.168820183744872 4.425173701998859
2.5834871104559904 3.392690607712744
-8.46313309054925 2.459761787594855
-1.9090857428549801 -10.695989364888057
-1.5616336351564062 -11.099942460794505
4.350539559090292 13.316804827517577
8.012375083913492 7.282956938046506
-12.772175324066266 -2.7234095249690364
14.070651574073812 1.4600791610495136
13.901057441661148 1.0772738809476952
6.732043453944369 7.014227477876887
-1.8501975907587893 -10.324803177261726
-7.351739617568299 3.050332942535886
-3.4607470324026557 8.70499543271771
-6.994016151902626 5.131580354358478
2.1567613132696972 1.2815277732926238
-0.5630651681595157 9.99865951559498
-2.429962506609555 9.263549034357508
10.672364089861711 12.709843602788203
-11.15653786383655 7.20311369457918
-12.220138404697558 -2.465523329835937
1.4052801708160243 -8.153657657876238
-1.6842936162193693 8.787619178775522
-9.590966321417126 3.0368684705028435
-7.917904165857668 4.171315374841211
-12.27687341925403 -1.8643797913808033
-0.6693410177374542 9.182543573828907
-8.52074178374917 1.9747280197214665
8.551788161303561 6.8014088204494305
7.00195769538066 -3.4089696741475484
-8.374540161075101 1.530499800472916
4.111877063244052 14.136991371927362
-8.083258501741065 4.3058351348779516
4.628692906627489 13.816944764773588
-7.346835859586608 4.939975162980804
13.520498514403917 1.229594501941815
13.450264018326049 0.4441786665196945
3.455615581716619 13.041354765455491
2.9661565535084353 3.081684406270728
-1.9606306709126056 -10.403855740936423
-8.410627052688168 3.3460147379297043
0.01786312475714777 9.44284935826759
-2.4590101053844964 9.16699263943799
2.2798756204602078 3.8248998645209182
12.940706879741326 0.25955582175260017
2.950537617249507 3.9333606216821737
-3.21618639012959 9.390326917526462
2.1454294723702985 3.2643117359130103
4.65824122916518 13.632773412346307
6.6261502481907115 -3.220550869886586
-1.6907705718060813 -11.209511816950386
-11.050925929152957 6.49019594139476
7.002014795632893 -2.8368287082875687
-1.5759111227684839 -10.441454015127253
2.4344269171639605 3.6849900045405715
-13.534578768464584 -2.3879782826755482
6.843921144470065 -3.850514619410244
3.041485301383698 3.105567356728797
8.33151816405682 1.3022596491025236
-2.1524917181263232 9.947011924257664
6.860729933540713 -3.836399704060696
-2.329107063606983 9.099537878039339
2.81649450870414 1.5661395354268088
1.6617757842241445 -8.283665763655204
-0.6211818376927802 9.481823755514892
11.616399894046593 13.048115439164816
-12.383120698175595 -2.258202787782019
-7.6470409863696585 3.823476791247228
-11.523189281250364 7.813965883372434
-3.0546453696273876 9.964992411781735
0.379207209904883 10.51545064246651
-2.4660946773946684 10.02144935461124
6.463166363879664 -3.3255975718197153
11.403725212447481 13.532787607546142
-12.952784229932956 -2.4407087910094662
1.898229989553778 -8.179597504972012
1.5844805469981305 -8.022052788274895
7.374115727264052 6.623631067878389
-1.9073994811605728 -10.755797073671674
7.469625680410229 6.921466938868092
8.154946431397242 1.9306265613142433
8.085456098233093 1.26811797950944
-2.1585561208648123 -10.832456362140883
-12.417104612534802 -2.462384934264092
7.783819189690477 6.988128251155516
-11.343862423790782 6.7682561913040615
7.502312497478743 -2.6390409829304846
0.03597711562100565 9.984408434770843
12.50118642255019 3.0011025965604468
6.40748231752119 6.737129197196856
4.118820711758664 13.154496468310501
6.087067980864914 -3.7786776351651246
1.7414316874476496 -7.875143824193944
4.944052470236445 13.54182374884822
6.302706826524652 -3.1112995314485397
2.1333340865392536 2.7569307759320116
-2.3859166114524823 10.053365974590863
-10.936520062816962 6.94514018275721
13.58179153019226 1.8883798404697627
-12.936548110712756 -2.146702626676402
3.696251064772332 13.26057403517124
11.32388982065728 12.790334198750193
11.406423034094129 12.9447746380504
7.3166388708040255 7.12982398991533
-9.479397953308306 2.230219586504659
-9.481584829623761 2.8393056962433407
1.9144968004563592 -7.89412941793649
2.6464492128761146 -8.321103817950018
2.1122007314706943 1.6598955204965573
1.9776545789899695 -7.5318289074414935
8.939850471916742 1.150141335336916
3.6144645141287137 12.971767398601516
-1.8146256569836257 9.368501494322459
-12.462923517896805 -2.9120055966529144
6.755539658447001 -3.0974617148657675
-0.4048865042158716 10.037537958870622
-7.3223207752291675 3.4633160099306957
-0.35565919871037477 8.99726230745041
7.425035821197715 6.906869828830837
13.130849674819423 2.0377412288061665
7.435177226599124 6.595514068051936
13.567547597756171 1.147854789848028
2.6279844784154123 2.175304146394941
-2.119350398388462 -11.072564720874025
0.07031662362097924 9.277709045853488
-3.082235296124859 10.133087532090775
-8.289486187907613 2.60379916677742
-7.308181476464619 4.10219834557115
4.485185630777581 13.733096786317837
-7.104317241671401 3.3911317751626284
0.4555282261174639 9.39467684468552
2.5776675536773195 -7.454183868143321
-9.162411847332471 2.5817477252548278
-7.419100432594231 4.337777638788023
11.59829795141167 12.222386097973766
7.904677670107948 1.1704311335342985
2.47771809623613 2.768403754368023
-9.181383679712372 2.425449467853649
0.7561487187139176 -8.014288955391214
-12.775258128883705 -2.945295845265127
-9.449107938218551 1.7952069588616262
-9.198863776390088 2.2952385835034486
2.344083805673929 3.4642205008001308
-12.462963884878768 -1.5479483063745667
6.750247814705388 7.234529123056381
-8.613800663244938 3.3701921763273077
-1.7184003430540826 -10.06928276819362
-0.32453778477533257 10.606420453605224
-8.473647485308149 4.204950602101092
-2.552450507177953 8.866079487922104
6.040534269456073 6.677955365910645
7.083845764650578 -3.112052138215005
6.046662170762361 -3.5809626990205032
-3.0826636776318974 9.449698318719296
-11.25083422611321 7.810872115816538
-11.39363304631447 -1.6046743057219692
-11.558255525293264 6.549922151990901
-2.674889611201094 8.865331903820868
7.397532910193138 6.8872214759502315
-2.352364691553187 -10.646145475927192
12.407110136706388 12.838876192686813
-0.5336865856623904 9.444546141512197
-12.182267695545479 6.727130490447973
6.671661000221999 -2.244536291216238
7.696692954937105 1.9252362152581106
2.084317076770327 -7.325478001447285
-2.6352260094662228 9.68222477080336
11.497521573386635 12.345387068625918
7.302170401065489 6.3800996574934015
-11.135081320437596 6.584317999697689
1.6654090038051292 3.8269793645702834
-8.920919564021448 2.81508332326756
2.054470274097217 3.078680488888828
11.587870165734147 12.500098842790681
12.707692964300968 0.8347132359105338
8.366164914430284 1.4236235724213748
-6.918962359556676 3.747950799449139
2.8110603655102073 -8.158179955095278
-2.126457958834827 9.697575613419067
13.674101282624708 1.1016993229213472
12.247056732866287 12.832118657739382
-7.969218432902601 4.123028027343972
-9.41077348697427 2.8548266031972425
-2.5284802808695073 9.95841044847216
-8.296083326023943 3.8402909775473546
-7.468240137579599 4.566175436067399
7.4888388059804205 7.210553611994877
-12.168857506060968 -1.5466611964608643
-7.736403615578424 4.791375250195203
1.8021611720359867 3.7841430157089055
7.506912837242137 -3.3376269951031845
-3.0731417318816323 8.285674721837442
-9.485041920530323 1.7273443741955383
-12.437663226574053 -1.7320486397613852
-6.9384204911631935 5.13037924821266
-1.1218881582773372 -10.667724137429603
-7.7117117740431524 3.9949534688563473
-2.685144490050854 9.324978878747505
-12.502852844557069 -1.9697252926052904
-10.909386847962772 6.909518556736118
4.563227909567469 13.256195046355842
14.067068466233636 1.8627789614824624
14.054750290977342 1.578155531002333
0.07046155045288603 9.718604577506966
1.2133751666315329 -7.825442943581339
-8.166796731732084 4.7481541215117735
-2.795182355187455 9.524888607972594
6.948852396767219 -2.950494461516425
-0.6954532460808962 10.29094159230376
8.200231296416806 1.986503761637289
4.108334813301477 13.422163355026813
7.123210022341437 -3.166480090016122
2.319206348646603 3.3576421696736656
1.1447536026251055 -7.872924195194189
-3.33642322270565 9.278907123052166
3.5679296905021882 13.3324771001181
-13.055223064043117 -1.4857611702919655
7.212068069047405 5.694057519146441
1.7778197745089033 -8.636341946376861
6.194204509687965 -3.6858917319429163
4.362683381313205 13.736879421252237
8.599279716100934 1.5087657646875203
7.8434006303526935 7.352793135441137
-12.152918905692767 6.707554662452482
-13.506601557391134 -2.814291088469702
4.734256363951454 13.350179656314815
6.42699792481105 -2.4322777510581433
8.761710220973665 1.8754179208119166
-0.2667134546380373 9.069847104342609
-11.558012722786541 7.382547073740094
0.11744237869814562 10.091726744088078
-8.821306027725527 3.1322583170430796
-12.51041453036921 -2.1722486383881994
-11.222884459638559 7.836329222143521
-11.9714367280108 6.865453885901463
-11.94580454767012 7.097866411044765
2.092924171091464 -8.245702168354244
8.27950074497262 2.174279410360178
7.416627344061105 -3.7138243059025733
7.763945680116102 1.8933786399855816
-10.752276339348539 6.474196923022387
4.715595768020731 13.36911087323082
-2.652164850005139 8.900303482968209
1.8968931296227853 -7.445680605964377
2.783088915413645 -7.47117302295585
-2.5920833675359227 9.592698722261327
5.671818130539345 -2.9791364472673454
-12.214541934620803 -2.1058578691461878
-8.072856388186356 3.207099789455657
-7.4883833634236785 5.29951092279981
2.243452580620493 3.4953565482203293
-2.4631487418718088 -9.83477499373733
11.342403552823544 13.147301156684476
1.2871668528208406 -8.017811451839957
-8.760601203087067 1.4299786686718288
4.452952081251753 13.572118516356396
4.079635455525606 13.112864854605842
4.439817214791555 13.5478871650866
8.096718603729439 2.2074176739933073
-11.410426884697037 6.764661131531866
-8.720052242347524 1.9872649095160448
-7.12174970334864 4.074706317663921
-13.208543070342536 -3.3454639943757307
7.697667303705882 6.537545027408037
6.528025155720929 -2.3213921484668147
8.670678051605936 1.9307954695683027
1.3860403735123756 -7.54544017606684
3.6494101064164326 13.580806135128356
11.3036063994952 13.407210148624191
0.5360418458276521 9.601496388296292
-13.037791761285101 -2.867603615092643
8.63313876618993 7.407340982950312
8.006035493378523 1.6000140486658174
-8.206566541703646 3.0854055919467944
2.6541521679365467 2.5944020944714397
-7.094425905989937 4.048889919768767
-2.235907883091267 8.65203528057598
-6.508291530059604 4.746758897008417
-9.484847344164871 3.171952753378118
7.245446954510183 6.699857955929486
0.35861081865222033 9.595522075879249
4.711252385101459 13.616417311161628
0.6618648976959284 10.236445583530752
14.225008860288852 1.6994170809137117
11.860369943687276 12.373236460207183
0.45064996303851373 8.591609801555695
2.4120940340127026 2.7186819643277467
-7.4512386948137745 4.895364626770417
2.552183871428486 3.9188013427312454
2.093712411933465 -8.51748983170978
-12.264116855122344 -1.9698979848700606
-2.2650734124300773 9.724030781709406
-2.4450669331585626 9.29621236922479
0.6456582776959326 9.381065841244789
-11.23524628669376 6.73641121909654
-3.7987816092867255 8.873883522321943
-11.77945401241947 -3.298714316412429
-0.9898470156210537 9.915985653568882
-8.240695669430078 1.980815255227368
-7.7412176790306315 3.860460364662254
-8.275126311820943 2.8608973670957267
10.828791568017097 14.625393970502802
-11.023996419713415 7.878880184097027
6.263115419021723 -2.2902130448604154
-12.567717662122917 -2.075507090482004
8.481426291743004 1.5803180032039263
1.9522946767896527 -8.696963873173083
3.866092632297825 12.752736056670336
11.869661658597204 12.845053760254249
6.797216051578706 -4.005369798409138
2.5120888709654934 -9.331155155498895
7.996929453952758 1.1035279515350884
14.620534849387747 0.9231291592867005
-7.410549432708569 4.309433088563555
-9.01162700567102 3.014788117143769
-2.9146564411195084 9.520532146279585
1.6390903576718947 -7.596036039715361
-12.534970872655665 -2.7918662367720537
11.487991922085344 12.764312034263728
-11.56004651433468 7.972830218562732
2.405957546021117 3.095816737375918
-11.35232069910005 7.468920633856431
13.860632067842175 0.7312499442549494
-3.1082647258270644 9.243883361137398
13.462297536806851 1.366388282470911
-2.8907994139006394 9.732430783207928
1.6984577176295677 -8.300840115852903
-0.013911689609428138 9.184239526188199
-8.603075050674372 2.9630262717229985
2.8584566574765313 3.1627401605915857
11.450716452489935 12.315787522376219
-8.521939694219622 5.093472222639262
7.355114163077679 6.154471219843863
13.243781023791744 2.026179897477873
-11.95631558628932 5.922823095418507
4.693223139204991 14.444558701231491
-11.93656637416142 8.087338791715643
2.8465158787215383 2.6188232694271383
-8.622407930502822 1.659446537221322
1.348989822674783 3.0865750534429064
10.64861564571907 13.123168117788827
11.578827418326384 12.699729503114703
2.1435078774586933 -7.818926970533141
1.9205836488583743 2.9124982695241806
8.686285685456062 1.4248376939216256
-11.51076701658845 6.940997405967961
1.9662693396979427 3.1657360838480932
-3.0521311487721072 9.259714323980116
2.556783299586426 -7.3866612061840025
7.187045290125469 6.987681408745969
-11.455676232375778 7.093244327912961
11.396971897326956 12.135462708750193
11.474112063259652 12.701256552669271
-3.3918298995908636 9.599760308972796
5.090203349824633 13.032038231365526
-2.5401220143448917 9.78527359843613
-2.9712437263377804 9.2152915332758
6.194654662948835 -2.7497368415031773
7.841170600282731 6.747459512551442
7.588691850451388 6.918404470742864
7.727493121743505 1.2780720780164936
-2.0998408635377666 -10.982289251604906
-1.8405671834964286 -9.854689410624673
-7.187672537842638 4.377619105620071
-0.5699209324392109 10.75736504779628
6.5598219377240525 -3.276740258586185
-9.005634720099753 2.1111628346328692
6.851081929340272 7.383501289125184
-8.020278577840521 4.041017760599709
13.756189720066047 0.81242569880441
12.512001588979698 1.6469049361305776
1.9593334802186413 -8.480613068018476
11.419215628272031 12.151797253573129
1.8330034807070001 3.0552001213067266
12.008648272320835 12.713318298936453
-10.621976367940713 7.130643463490273
-2.6359611819250923 8.806041017649083
9.335527260996582 1.4309634040480743
3.604385320137361 13.696970149282869
-12.295126909406715 -2.472659964735727
1.546517580974174 2.9157253267447243
7.769684285731007 1.6809902161280301
8.596119469864629 2.3742751643173263
-2.716627911528099 8.994394998515446
6.561628047522877 -2.939579054001163
-3.338398862935527 9.665230934573177
13.804001632287573 1.7425029440561164
8.013709931225366 6.204367032743316
7.53380407858219 6.781520208374343
-12.707305606666816 -2.671091237066394
1.6541254613392613 -7.852329632514518
1.7230094079359737 2.975311210362093
14.176642999449527 1.8601404736270772
-12.974007451420531 -2.2870758934902153
11.94921672246662 12.907813475006629
-11.976875262006404 -2.740979465745807
-12.698217704243573 7.766962968534312
-2.900232803800758 9.17624606290539
-11.828749720746643 -2.7111958661618365
1.5001343052807512 2.3374945543036154
-2.4029520218558544 -11.362235521318881
-1.712431879639717 -9.67442274808458
2.2614562049709783 2.642202261922011
9.32269286928437 1.5120191110628611
8.523853535380505 0.9932168367358437
13.664843202179037 2.7438350261733255
6.653735391503983 -2.6925340694037168
6.511483961186022 -3.4676650452473066
-11.359694006250484 7.121402856842549
13.89188821680849 2.0607227927618403
-1.457180932748913 -11.201041778224774
-2.918137278859587 9.758655340802665
-1.9767186584530596 9.355937221113727
-11.678212801811274 7.758002718003936
0.09867677664203905 10.146232228674927
13.649967336785982 1.5077427909205106
6.071046035487047 -3.241485554776181
6.473995460031267 -2.4806090736890534
4.465897650057771 13.832794129060465
11.647324790280488 12.699710946849908
-2.0615678056878153 -10.899437780178657
4.5785048602063485 13.352768938539125
1.6391714142025644 -7.749237531922535
-1.6960236956570596 -10.228364196976845
7.0736073350312605 -3.413780648569141
4.031316168875917 12.685226046116133
3.9878935039031678 13.280239999881351
0.7831196289107337 9.636196574600733
-12.82742568143607 -2.006999716727408
6.3491752740843985 -2.943773380467663
-2.5583850157314174 9.973280126922962
-0.571253099105223 9.330901886646846
6.858047678752542 -3.3848584825521733
8.988648768805346 1.275312254765173
-11.050901025006722 5.954845960705005
-2.4531006964458006 9.948622340296861
-12.641503696151133 -2.2083026313138676
-2.676863536514634 8.59274636042941
10.890338736630243 12.316331952678286
-2.220648300626506 -11.072657282800783
-2.0911456137823947 -10.461616101059127
6.385385922972408 -3.425177334417044
13.477631143921393 1.76988636624173
0.007816556122469231 9.884767522943477
13.413692609940888 2.3452874024819534
5.8948642406517155 -4.303528583788466
-1.8060839692856194 -11.500195627250422
-6.667046101784963 4.0670298008225245
-12.505186203026577 -2.5054690681754854
-7.003823466788905 4.660765948184894
2.017365057881026 2.7533299708293177
-11.335316951936463 6.689729158031366
10.907712006265806 13.227915848067777
-12.804764315609033 -2.3745725766453454
-12.828885131826297 -1.2921781524795386
2.7367042249496247 1.7186697640257544
1.9281154472835 2.915335655729207
8.69964175599671 0.9585546859077616
-11.463707551191037 6.674012440879972
4.884140438639106 12.959355810777357
-11.098949834557727 6.9653131767793885
12.990360139189406 1.4421874911288413
-2.305709383396975 -11.340747153815197
13.660332424206798 2.702334871206481
0.5196157060740878 -8.49501810269351
-8.958632058820715 2.715772594675796
4.805163316339537 14.132545827356337
7.5288723962106054 0.4182113456490706
8.16282466978371 6.046976312093285
-8.427581631942926 2.2233122507563534
2.454301558678303 3.761797741523335
5.640414976441155 -3.013274569226441
7.768273602115247 7.086832902546864
-2.4263162394862627 9.235934008761323
7.841231940281881 6.8384927219437195
2.0375859952975723 3.651986238745651
2.119778803684701 3.080483944622205
-0.09573718933296665 9.566740621678713
6.796251297902996 -2.3965246968144984
-2.347128193280463 -10.544049998683818
-12.506101503690966 -2.405792493570296
8.536184459945057 2.389164270493752
6.592129273408888 6.4083762928999075
13.526142005814078 1.9147836863454444
-2.447312978045156 8.852092404265225
8.299471634561371 1.725215420114713
6.179420423466878 -3.035826360057571
8.038169372723775 1.4450679199986785
-0.19666387135364538 10.120948105318174
-7.859893812049283 3.9566667777115483
2.77220976595017 2.794596448016719
-6.879655018072578 4.565020690403598
2.2007411807741937 -8.428224170383958
-2.584264412865397 -10.923944167149108
-7.7958359728893765 4.598977489827361
-9.048107825737308 2.4946253987283002
8.271409481392386 1.1755003554341004
-2.74878871559063 9.429877677995597
4.7412882705834445 13.332612691752551
7.755657178345318 6.317283333682803
4.273750295401535 13.768681338263209
-7.725577311141792 3.998974863738579
-3.264338224631343 9.21629794882045
-13.038138799686967 -2.4768622040784134
10.874886326135423 12.56969794486682
0.7984775027572 9.529935829194029
7.400215060262392 7.9106416517932026
13.630022439438104 1.0861051611915018
14.034723716748468 2.030156769211624
-11.814237436546511 6.821012872150685
4.308866506708835 13.228472732974588
7.486116459820183 6.700845434208144
-0.0027422597363225554 9.34628905081551
13.571635655107713 0.8513872014763011
-12.791000949500678 -3.04174856562092
7.695962277176531 1.8465064246869383
14.62795316712517 1.6819733270976425
7.790878278521407 1.4615481107076547
11.559483351949826 12.874304189006754
8.312935987834713 6.670403271258847
-11.30109061903285 7.655876100689239
8.157829207277505 0.919091249642308
-0.01811261058891382 9.894561801769921
4.262396757824176 13.365133058223432
-0.4233857620550675 10.682246720416085
2.633935919107257 3.417684645966432
13.528827520676508 0.4704478870685085
3.956259028157662 13.653467285998532
-7.62797957962167 3.908204562844851
-7.789778196778085 4.41674897009608
7.627929275170812 6.494857763812334
-8.771579241169833 2.8729365493258916
-11.958821366983797 7.517162290272008
-12.105824353143488 -1.5654551917019086
2.2018806311514556 2.814226472672762
7.769636100044002 1.9509334029422174
-0.16741274651849264 9.52119871019519
-7.030435151930631 5.229427040252263
7.466470970541325 1.9270184867667859
1.3672583714142263 -7.513076266348748
11.857933764678684 12.478433097168384
5.054215844705192 13.337908803726561
-1.5018610500302845 -10.725341480052492
2.4703449416837824 3.3691271968049965
-7.371579758048754 4.315280900058086
14.81974282017778 1.6163820152753756
-12.628777113976765 -1.7891292861525763
-11.574482244211806 6.965054661190952
-12.28577538719548 -2.0459840506718754
11.593878593702447 13.752678904253457
-10.842243988740945 7.063923408461654
4.118682741722011 13.750784190940804
1.3797345185018166 -7.502058967790604
2.16087131277938 3.5456395182776443
10.967429413831429 14.004413862003547
-8.224715653900372 2.3432708846618824
-2.823758273115093 9.390201190536576
0.038351234511035164 10.069225402088652
7.104463934669913 6.978649010338232
0.7042105789615886 -7.519946053611712
7.720883011445122 6.189495156757461
-3.439588234868751 8.585220408079653
2.71442467838622 3.3442292727093834
-11.109696122644666 6.747261999579701
4.900889633675699 14.045380408183414
14.773038323965018 1.30914990160037
1.9149704033735573 -8.041286956360011
-2.561793260699555 9.02347520106875
-2.365680257443931 -10.02917061953129
12.026107243469061 12.710956226510461
2.402972816410371 2.4410794493766748
1.9361701962441722 2.56524463154515
12.979437534741162 1.983385715709773
4.074618612569539 14.123488276975396
4.74955201368604 13.380690066407151
7.516963630915947 6.349492693213443
-1.836353597554354 -10.552219827574586
11.144706876982463 12.670579846152933
14.205788821423779 2.0722769309154447
2.1131929948374433 3.294865273188447
-12.350526847693436 -2.3106052600316747
-12.363160618591268 -2.3770650820820105
8.9071384756564 2.1996722493469396
-0.01761128091147303 9.205123883848294
13.869515577148494 1.3314647328815785
10.932090909953951 12.967449132016847
-1.161788066980411 -10.723215972929959
-9.03379866709204 2.500083182704589
-9.30919997435152 3.0362843339827084
-10.552879676275547 7.538803947850634
11.449092829315873 12.943801214960985
-9.843667665448825 2.453291097950515
-12.212331542616642 -1.5358129973451111
7.705895536729662 6.633846612489034
7.813348514612015 6.99042478156984
-11.612126788023376 7.012663525830281
1.9282982813996146 -8.158254596428979
-2.629282680345758 9.344844206664812
-2.150069885762958 -10.95060253488308
1.072583278671619 -7.685318035603939
8.398692730326445 1.664653592924862
1.6362805299862841 -7.691278632500856
-6.67234070518056 3.742315385685899
13.652225294636642 0.5426368674496294
5.807474295639578 -2.177841175297555
2.5731044057992594 3.3663903091919773
8.396878991991185 1.743878386468063
11.595496860549098 13.131993666732733
-12.481150223929506 6.304520137382415
-11.664717950973122 -3.0415657703915775
8.622954198939128 1.2541608916982971
-12.550183973630263 -1.2040760247869964
-7.975334120465792 4.872103243505311
4.277148945550137 13.26385273935667
13.284524198985334 1.2038171140714928
11.864874698824273 12.353279759227313
14.167951503216516 1.5687131361958169
-7.115459753615084 3.7378633132476113
-10.737220771733767 7.073573809456231
2.3462350942011994 2.83037779296338
-13.030131383702482 -2.4854401570511455
-2.8536103320601374 10.33325063400989
-7.883753474138932 4.561035654224773
13.955887775517205 1.5719083762494206
8.254925069532268 1.6473977167896796
-2.522150940453526 8.942885066059825
-12.125807447433122 7.078755554530229
6.377802603443786 7.349116710211379
-0.026698680812350675 10.016092705989385
-2.3008944288333955 9.264483514903802
-0.40098620882175484 8.612832470426829
-9.166727761016782 3.2998002116186576
-10.5771080489342 6.663029716252514
13.93609777925119 1.7687403572084333
1.472735997728586 -7.741840944787569
9.09830165235972 0.5034134369620147
-9.614750391898049 2.1102443666211927
7.629737170693888 6.373137827604631
-2.634560832514228 9.358325102800613
-9.403101815242778 2.2450051273346108
-7.081256738526129 4.242665045857943
-12.514445730474456 -2.188399810731193
0.6005039054456729 8.89185529209715
6.648321988364241 -2.817438686430663
-8.307252916395381 1.8414708141206058
2.817279493260706 3.995770468467003
7.372574270423302 6.802030394495636
0.30972375461060264 9.640715791318089
1.7962229564679935 3.0442365790237282
-12.863357914137366 -1.4328289043250453
7.882252751435052 2.061046763297053
12.983656688832875 1.3829950053946076
3.2131500991025166 2.4651227024855933
11.108184789979756 12.459125429697343
14.313890871783155 1.268070351283157
1.148740481793959 -7.690475896865783
-8.570470496854995 2.1929359036282032
-3.0360270585532807 -10.657101105157379
-2.751088411273474 9.363810412017349
1.9153092453326002 -7.491357761039111
-8.59079411921331 1.7999902998750823
-1.651691211508639 -10.371644111052891
-10.78683239314258 7.826505889710035
-9.249915992268166 2.9223597470091214
6.399794323798685 -3.826910325819833
5.1899674934890045 13.655702810546511
12.0327314141685 13.051652323235846
0.5759179131241341 9.473992899361619
-7.602083007576591 4.898141857576709
-8.863575851413641 2.6764460584920515
3.700612881335543 14.288063668675077
0.8710927573695385 -8.910242315530375
-11.346064771811283 6.775718975583712
10.83299669817409 12.61553098147786
-1.5242715769109911 -11.528220760391939
-1.5141338704840321 -10.04919072168703
8.250552412237367 1.1966404941213638
2.1549439341984926 -8.029906128945129
0.12924126263790298 8.662414676268192
6.661099444095759 6.705019612049254
-2.3922617551477465 -11.423515004305836
3.7130833552573703 14.179512642078578
-8.767089852625595 2.6745082170878107
12.283157678121347 12.759822506263136
-11.115515923055783 6.755234273507272
-0.13207061053143535 9.536388279022102
-10.584959633571044 7.335513250598865
14.329941658159639 2.3381624272820076
13.067354402098063 2.0804378034043296
5.8888821511613525 -3.3228116231581444
6.367857184441466 -3.686588453378201
6.6483271659225895 -3.223761115763084
2.258319449549503 -8.172488565866118
-0.12470565303126352 9.87340509027579
7.230087227689816 7.423472515764765
13.814011619266326 2.215604278353327
-2.9210783070471424 9.47043359520136
4.75793108339556 14.17194162533455
3.940261405302287 13.339339226260373
4.198041054950956 13.90638619860444
4.836368873274944 13.511465069044382
-11.418994284597401 7.746992427879128
5.167375986588406 13.128803005715564
-11.700168111726212 6.457733004923316
8.931747304110443 0.944259684004552
4.089626451606421 13.776773240628776
10.702656725106069 13.816959703258572
-1.7029057058285484 -11.12976587943863
4.701667626730568 14.006515417387998
1.4156073385378352 -8.31023408837407
2.147472908520557 -7.674515807629749
-9.82091761835438 2.0704566339724
7.352275154882778 5.472286772759389
8.320214619766046 1.7054091508315357
13.57371835630633 1.0867755214890953
6.932576059172685 6.257588840357367
2.1159273845195963 -8.328479880390672
4.5945565825405135 13.985141150398308
8.435918573413682 1.3099293328555186
9.05507439161111 1.5816695780760819
-8.03186039909761 2.998306022493636
8.026819797131997 1.2224632645715385
-1.4418978937449234 -10.40964820362059
-10.93138965657699 7.216020999300812
1.8673177770577862 2.839540275266569
-3.392882325255181 9.143651599250422
-3.4759827761209365 8.864023725473348
-2.750907051920538 9.486496887590722
1.6436065383308787 -8.454136162947488
0.4464306711051764 10.122649735698642
7.154746941886061 6.456825213151432
-7.034498150050583 4.272041605358894
11.364484397211509 13.103572279106452
2.0537398672503646 -7.540193599363454
-9.300693622590442 2.759570310897791
1.4616363574634816 -7.601976378436088
13.473116516331928 1.3785712584878684
-8.535620136418576 2.5749533879442255
-11.605643219535404 6.754896808241968
-12.798514325316106 -1.522505223631979
2.7904470283826575 2.756386723775718
13.364295440590462 2.3426385952228306
11.278748601990625 13.08012943865496
2.427719524312592 3.144338496491084
1.5468737821423784 -7.9445172298138385
-7.917150006550473 5.252165584879603
-0.5740539352802105 9.153796498424605
-2.023848199921293 -9.98073529813495
6.283516266240902 -4.171678398207778
2.5414973854287983 3.5657513474360076
1.1125486576177943 -7.863414513940311
4.052286791345226 13.063185926117526
-2.9559036072905136 8.927602155423033
4.449481396234685 14.016138997144868
-9.577675059671604 2.6523739360967697
8.422339838950293 1.7949993945927405
7.693881999154463 7.620598327837594
5.112902213752243 13.875248591274877
7.327793420618602 -2.187139858496554
-12.695318799662793 -2.6933675460634388
-8.534572299525692 2.749667963869745
2.4338223316768945 -7.724246736899852
-2.00522526273616 8.827814289719685
-8.801812842322716 2.5814250003590433
-12.743870071065825 -2.7176832436534655
10.940294859359824 13.09755403656671
11.407748776360203 13.193325792575205
-7.823142957746312 4.9531547596872265
-13.203744229101828 -2.1193309314414694
8.169537544721164 0.9571589309544052
-10.431250449857433 7.3445022167726295
4.175265796677175 13.353459542816704
8.330328573699788 1.6794200085075996
-1.722879494983136 9.263544120429213
-7.734491647616432 4.897331594967962
11.967736935303652 12.750293777457955
11.620980380921065 13.122415830646341
-8.659616019065332 2.6667712994827757
-0.14397411389652656 8.806947923886797
7.179045828053693 0.9458933256898268
-9.001282550327776 4.178964783328287
-13.025051568909745 -1.6261337190617033
7.14131810425701 -2.5260401194353275
-12.606094823802351 -1.7667068620814654
12.66738240272487 1.4681621184291251
-13.306526222326566 -1.9879514830624918
13.034851608826905 1.3552399756209588
-2.6995087408498932 8.929746139930575
-8.183718300615126 4.660301936520769
7.839099734465011 6.551449695060026
2.5070452937425936 3.493420071069136
11.14538403999618 14.105097029024027
-11.518591421634301 6.399006501105525
13.626804686792594 2.37329102698292
1.3085565447185248 -7.520388990978633
8.19479357130827 1.0192348717713655
-12.582199968904945 -1.6921701360494084
-9.04171794743049 4.070314754203209
-8.746810105749537 2.9589771150941027
8.591073858006387 1.8543852693826488
-10.774892198291381 7.539751284470673
6.535648181771037 -3.1385119613343146
1.6238529323298379 -8.320799639507268
13.64184787898056 1.9300831870191943
-12.398865212490445 -2.48461946539234
3.9133676730096396 12.596367258675409
-2.1568252026734496 -11.016101808672529
9.282564757791981 1.4745582604702443
-7.151390377166278 4.2182926572217125
-12.534306729089087 -1.6340153674847024
11.155459794588504 12.5257684491685
7.423346530456682 7.137816858587139
5.343780198943101 12.899549473236167
2.2370214757158413 -8.339326603063968
8.636592651421442 1.5154946572983894
4.559811757571417 13.606543602579345
2.621137684220707 3.1748840907214455
2.514673965594018 2.591778672380679
14.043538665646084 1.5245907170732487
-10.890211087315825 7.175418988631584
1.695768606704277 -8.199850990757737
-12.453615980874225 -2.08176112169359
3.9180535776585534 13.773602796135053
-0.018208304586951995 9.202149018578034
6.794948475182234 6.46360660973661
0.5661814769238604 9.423097728394149
-7.621373575420966 2.4459410545736757
-11.883778884934852 -2.2495333591335793
4.410146377783065 13.256428952163063
3.707313223313068 2.3310387896876836
8.055227785815315 6.369219320548907
-1.7261685922839693 -10.371910771322893
8.836691471078714 2.2392352785508125
-7.733657686809914 4.0411415090732685
1.7714703822604958 -7.994594045614088
1.3525286944490253 -8.213691374633292
7.222832186042573 1.3257352854951772
4.652343677271363 13.431747065270448
11.676500582716201 13.374095625590034
-8.840950555269654 2.949956822647299
6.940137986948546 6.808715176026201
6.830658896414556 -3.440963550356593
13.282505402175028 2.321845721464623
11.364810100356442 13.058524226253255
4.556135179671014 14.086963150080695
8.442391558218633 1.195975751348387
11.282312423617629 12.969774548434215
11.648972162163501 12.80239040023786
0.5929716949581496 9.331545141801213
-8.867782132255844 3.187223900324978
-11.009581077972886 7.543940101289341
0.03165953342283076 9.161292714630903
-1.9441264304865473 -10.955938122267213
7.5361934340628185 -2.561658926201532
8.158839742200188 6.321112080623939
-9.035029838716543 3.273270591418373
4.796849557172457 13.912875464819258
0.7259443427646959 10.259460523127549
-11.718190194682691 7.648811935161818
10.988716892718518 13.116339907927685
6.353013591093341 -3.530838722751631
-0.2848670654375419 9.668460093868399
7.354429913083179 6.770946182410799
4.47428265990912 13.217545464011353
8.202673607920294 1.3819672003831833
-7.861142917215661 4.575180410126148
-11.488721611565852 6.619651585482679
2.5128725433935806 3.5013678382495774
7.2795797931383515 -3.3397375151109823
2.2035142117605018 2.560095971976642
8.430901293186189 1.189342158672554
11.618728301988446 13.169515713027025
7.6450052444109025 6.94596918106134
8.24061528253542 1.1245560479497148
3.0953638680318107 2.994607445938848
8.24703138382312 1.179088543532281
-2.8702615417711383 9.528602530528888
-0.1897281427109997 9.138792634762394
13.617099358234206 0.6586998134047115
3.660985697548102 13.164214435561616
8.382725487973868 0.641159970805194
-2.3664298085247117 8.99303174745737
-11.663681839515323 -1.9996810203151762
-11.583370917225189 7.289253902525489
7.530277428436683 6.713433669063385
3.8033060907080727 3.6001274505162475
9.106617029462875 1.5913973096781437
-3.0822400131959484 9.850723544628833
-0.4034965958475386 9.514041412875201
-7.730560310914464 2.7689908768773717
-7.746486622070293 4.424477557622072
-11.551454318767048 6.656784497627646
0.6711091363435497 9.441591592412426
-2.049648628232158 9.18540660553055
-11.347462145408945 6.758305296069832
3.9494804017646503 12.816769409722585
-1.6790154135127995 -11.487902658696376
0.7878786609760733 9.193145618531076
-11.041426559303058 7.3647552041445845
-3.079716403396381 -10.144716861962966
-9.189164675983841 2.5871084456688305
-2.749259330838521 8.757110801889569
12.959703226476003 1.1012079683986638
-7.02436852527631 3.962536374286251
-2.871989730814419 8.65474199996698
0.2798055018513943 9.309710046769023
-9.13213602485639 2.6559688300735975
8.999306942008358 1.2633486437309849
8.931600248038635 1.5607458914878003
12.942965020777017 1.5018877437107354
14.641711740313331 2.2389217709814933
6.877939918428771 6.335939359770964
1.701250719518499 -7.764986591169
-8.181551184005984 4.526560572245942
13.479793726883225 0.9764252156460241
6.19485082659309 -2.0565929187938377
6.93169527006045 -2.824459119036664
-12.792239293380193 -1.8366536580015154
7.926187556164953 1.5651227342022267
3.95444139651246 13.437544685543731
-7.479151601040514 4.95275578883073
-8.651699915326576 1.2360925862888834
0.5113770810083265 9.775210340602273
-7.921739990774931 1.757653419636687
2.031230330502283 2.982700677969772
-9.46145685807082 2.702986080453107
11.360712766592266 13.472840995451023
11.202346103592719 12.870865416150503
2.5406954927665426 3.2420895990913094
-2.4123094817941078 -10.523105087767275
-0.06862940851034688 10.283290938116755
6.489909329828202 -3.107261235672536
-2.8041266076092275 -10.575670694837177
-11.146112908167435 7.387706176485864
8.20044225653538 1.504175130970481
11.206218714009642 11.686530056076176
6.220507976744332 6.3402707457637915
13.348537678217866 1.0918857466893526
13.506565395837391 1.1813118533092202
6.198250459089317 -2.62106863789886
-2.7869947661336787 -10.708082143804475
-3.338662217093639 9.372636553267334
-7.046440853340614 4.576880477893841
-6.649879771854606 3.8849756169264498
6.29927780824277 -3.0816839305297807
-12.733016573889891 -2.1858251762926306
-1.9702136922492772 -10.930078311372638
-11.335281961911257 7.53495626630322
0.14375967439439785 10.507316363571617
0.12812113036481879 10.18333653275872
12.370003779833999 12.604615903241566
-11.268045425322931 7.670099835314203
-8.245623061477865 2.607319015885423
11.710342278218436 13.610174524601446
0.15245592258057475 9.654459545805434
-8.026920608165552 3.062893407730492
-7.049004527631327 3.3358640924799547
-11.200004955376876 -1.8979474118227115
-0.31031734237871467 9.843292122244065
-11.441087845332056 7.28475880858224
-10.852051374495078 6.3420694753731945
8.088271816760216 6.276589330384295
-7.778209842317545 4.0377524755622956
-8.867473640465699 3.0223401602059123
-11.730845734084472 6.385359108118218
10.686038562031738 12.539268410633676
1.7329596227014172 -8.613644696472784
1.5377223981336892 -7.728274846558709
2.0099828414577425 3.0629096020896447
7.868727399846758 1.6463678987056511
1.6241800351796938 -8.093658279579323
1.4924710718225769 2.2540490379779903
-11.23531611291603 6.842788713323042
-8.308232974319885 3.435187502332882
5.648044516443899 -2.3054061076227317
1.754333434799725 2.285878790279124
3.513094298551914 12.246845904665712
-11.542020658437833 6.71825786422494
2.564388687543886 3.024128518490278
-2.290286925733144 -10.999838622637892
2.224025670944991 3.111839626151075
8.440195999831639 2.341081419914808
3.992462795451933 14.504082818008804
-12.179669549894573 -2.192993100127913
-11.79727939676905 7.0077659708120335
-9.30282168878679 2.538533066709047
-3.1607372089597847 9.934705867704642
8.39008712458685 1.4398121648798337
-12.24331318815088 -1.1925060350883425
-12.324160340111511 7.374650783141367
4.760307535305596 13.066349108119283
-6.801891428661348 3.7134072304313035
-13.049853489486884 -2.3713413641157604
6.848659363180108 -3.8634777612752464
-7.65113061763353 3.442893146839735
11.616382565342299 12.715163183671073
7.674422347456522 6.188070667677681
-0.44655824299702285 9.295902231664483
-9.941792914869922 2.7208545178456007
-7.00516076435654 3.922212878627896
-8.118445900574097 2.7297557189239896
-11.993675609170674 -2.4410057334439927
10.740599372549843 12.39364653179642
-8.725587966648243 2.519695502520401
-11.841277517422665 -2.327089728118458
-2.208445373810328 -11.225735368613071
-7.894062104445383 4.300190609806305
10.97782907237199 13.356289437470503
2.3333750397262722 -8.474420209197525
-7.026375011718948 4.660892591542533
-8.234731265297253 1.961145946843683
8.103990594226953 7.221142779221067
11.597933592981823 13.307302545738194
-3.3136802475511558 9.689401945642016
-11.033147713890866 7.229665582659429
1.8466026179199173 -7.716196700942558
11.64164240986994 12.596008559275928
1.4643078401109424 2.9115672787431777
2.271936435869508 3.4921438668337546
8.548453206854365 1.151608369573057
8.310224249932716 1.5337794173864567
3.8806589023787574 13.143768816071795
-12.424085554359596 -1.809559488061255
-12.058364865308354 -1.1064450439675415
-8.580737815093281 2.3646331827187526
6.792154735055158 -3.105114982382622
1.2486785079128462 -7.0759265074749385
-3.5749688567252957 9.16152620605718
0.6469032018322685 -8.734410111990867
0.4075686686091572 10.072000809233426
6.350226634534861 -3.0029261786448793
4.484790442790909 13.338240666970215
3.153580381609074 14.445790044346392
7.964296897637493 6.695124517298417
-2.531314748290633 9.306040014857276
2.7830958971471067 3.768637796096259
1.1899591606899684 -7.131881423340479
6.320686541934019 -3.213329289563709
-12.406765529054157 -2.877468953569194
7.135061886108322 -2.7153175367165625
2.182594456563288 3.0670799568334073
8.201059861392855 2.13431948259489
7.479419004504239 6.704029391684005
6.313341893162686 -4.288909946388993
-6.742014711107761 4.754399127377415
5.970494486115369 -3.6596540016408268
4.469786847442186 13.349944598597103
8.575547012352331 1.9641453584899642
13.670945931356371 1.4136051795875568
6.649770883372246 -4.143329383277057
7.898121632151331 0.8245284535209988
-3.1181862363153767 9.189881303190916
6.569484184236634 6.416914304390161
13.466776785609959 0.9315479893191785
7.093201763769594 -1.9538543193801303
6.1919567466118215 -3.01539707436932
6.86630559263815 -2.73230323700008
-2.180870212665508 -10.251813075890276
1.616338928946771 2.810746241000137
-8.355907888719083 2.888992311180003
-7.228436460099076 3.8936154841099566
5.362688353966148 13.997014462945947
-11.4156507831233 7.5090716900769
11.647964688854966 12.40137066489938
14.431667849593508 0.515518927210298
5.762411604882009 -3.1111581335511476
12.620250675317296 2.0074927822688293
5.746727083395153 -3.436694988098866
-9.23925472396094 2.738072354868199
7.364005424059284 7.388431263205136
2.0298974706253103 -7.838663332390153
0.3525724392466803 9.003236147644795
8.146204697212841 1.4218710511314365
7.104317674312399 -2.8743605298384454
11.192047296529152 13.104853443723826
-7.8638930149295305 3.4866593055432507
14.907944831527416 1.422377295955125
8.643171364031964 2.205566627669959
2.507706109661614 2.59506740927445
13.415618620298988 1.593539007546407
-7.029579833360238 4.449235937089311
0.22628358703602616 10.09782120112055
-2.5132084137805446 9.569585186798681
-7.528513499528702 3.945049150907333
8.614815663506333 0.7652655599628708
0.03949109271429447 9.938198696110224
6.836224401030254 -2.873742934031406
6.855519805398128 5.901775578436377
0.47334700069038366 10.00219674318456
-2.2632647898690306 -11.252526422939331
-1.511593930228152 9.068369016657037
13.675450807113016 1.1211985554240815
-3.167129275090326 9.315314185602153
8.326597895912887 1.4537472307579737
-1.1122629611342707 -11.050878590745985
-10.779267497895303 6.2028814518214395
-8.589868225226574 2.3661042622766897
-7.0445240193688 4.291609661459352
-0.09226163174028068 10.305448454771147
9.035015615616345 1.3631699183892108
1.5216065921694155 3.4661057436394325
-12.205769487022305 -1.9540544276243432
0.7131705325507087 8.981330315791721
-8.354761309322065 3.540490627459402
-12.893428088018933 -2.0046022190963337
-2.00657803348173 -11.58603200450867
13.716226650601202 1.476836382332779
-12.344548291616437 -2.0085088161220663
4.759500378390788 13.677305425397
2.341315079499044 2.436291901754049
13.849411002068084 1.7676424650860991
-2.225406472936114 9.36583769259367
-1.5784239283067063 9.034816458751614
7.0704817570824945 -3.046279758828776
8.957616916452068 1.5395546206169122
-7.914125731249117 2.3167648807309864
-12.826529535134298 -2.4331633529516736
6.268335702993431 -4.4388656935056625
-2.122123189448563 9.259683013979021
-1.4898465279428785 -10.706583225688924
-7.83543001445473 3.6392740485901083
-8.376594836978354 2.6867524891230747
8.175503282343785 1.0396758623930389
-1.8431281051083899 -11.629209285710301
3.868749901181764 14.378932554539128
-8.935118096134769 2.89816269378629
13.917701507770678 1.0807156476306896
7.703721655867254 6.744680727939565
4.570605583585143 13.941621742475848
8.180126528355299 7.164758575607694
7.117283478886387 -2.379531467332966
-6.573307092625423 3.767695393407553
-9.454971210318645 2.261288099000182
7.247733455910201 1.4042800430388038
-2.290937871222841 10.136293874188206
-7.427196853052284 4.52737942671457
7.500077363944032 6.385449183694712
-12.324524878913527 -1.9643033534658763
6.788969503643548 -3.0373217452948382
-3.245656666171963 8.975660138354316
4.094943774911151 13.210421455408373
1.1249132616313207 -8.668331123724862
10.44731521060185 13.974970791868094
-2.019875681837996 -11.119353312418049
-12.59642737575135 -2.5307434885508413
11.115143821857714 13.380926347266323
-2.912712561800734 -11.078225585681015
-9.263287808538617 2.076408864895932
4.67879230422421 13.672024740440335
-9.25165730400156 3.074354913757513
-7.4676267470882465 3.872584028409909
6.078936395649724 -2.455567244494916
1.9587029644971605 2.562437785100203
0.08116838381031773 9.552443540464465
12.273213316214171 13.099029555350084
-13.142040124558637 -1.7584049531435808
1.60621581756977 -7.651891049331096
4.73339631958923 14.214264998472496
13.78054262933765 2.418713000846873
-8.816205998551299 2.0188123505334215
3.396468771031159 2.3398635559489325
11.443890375952128 12.722501085815402
-8.828885425967666 2.9295779887695863
7.65602272706054 6.328906108734708
6.912295341031047 -2.529364820407289
-9.068100384694743 2.3144488082888257
-7.807451927000044 3.8522976211553344
6.703796972558921 -4.541167784396039
-13.413941762746319 -1.8955963870772141
12.102448857095535 12.373948005657503
7.3096631738167615 5.891754334730988
13.189080528380979 0.8886442793610643
-13.276137287613015 -1.5064903009194677
-2.5704650688781894 9.256674006013744
-11.071622919933137 5.951856058669614
-8.504454276825829 3.129680008981573
8.847409238921749 1.394455103194174
-0.46866367727186864 10.145393287392022
1.8642016655523304 -8.079850833151387
-10.733912155306877 6.402776555797437
8.870552678920447 1.2270608249869512
13.50054198847577 1.2213989366139022
-2.995214100126602 9.894758558190002
14.223461388040644 1.797659411078112
3.237380917307152 12.544921698458616
-3.0825593577461294 -11.360226356971976
-9.165572924022108 2.248125999163847
-13.080985663344329 -2.7818559507959804
-2.6699719802914474 8.406856349064343
1.6838513799122135 2.9470367950727323
-0.06550322640703835 9.090193922180754
-0.4462872382102867 9.675653221932137
1.0316848180801306 -7.621285696396761
1.9574819399127472 -7.486641095917462
-6.930444614556645 4.630174603732228
1.303131975746761 3.367663765501625
0.586016423483174 -7.949273298232862
-7.272607722585936 4.4416050147343675
-11.859828907641415 7.169995673335181
7.567107540071711 2.018957302684279
7.3913160062366 1.6969424589987432
-3.2230196582955655 9.776004820259272
-7.229765509642931 4.414747463176974
7.721128917881879 6.609337337708827
-11.486766512208508 7.228412692282989
14.50395717438529 1.0625460656827945
2.3829277154348096 -7.316862479487757
-7.23417994262538 4.944159512140526
7.564725786180748 1.262559390383635
13.30174885962946 1.306602426418005
2.7295861802172023 3.481503500951561
-1.5831196204704683 -10.164415634033912
11.533438617568049 12.558051732891288
5.981513097025276 -2.2355003708667325
6.179399722526414 -3.8114936058896793
-8.779737745367079 1.9999700972381773
-3.0250130620849074 9.140382710456302
0.9893948808418606 -7.62708843413134
6.735775297211696 6.426831700032689
-11.49001661604644 6.74616001650713
11.573474772922694 12.680983059648211
2.296379305179037 -8.420766449372483
11.42144846288253 13.087217249034165
-3.511260599462953 8.847002729903242
13.484628009648967 1.6040698214408353
-12.588169638717392 7.282261639651146
2.8058147416310026 3.4849326824912414
0.1850000287156215 9.58412017207171
-1.1829112821242365 -11.394080038198611
2.5289607558808367 1.8961504359146113
-3.4811764184293885 8.74456691478649
6.495827450342941 -2.8169189981819733
-11.878061134149952 7.356348427727115
-2.463690445978331 9.249544782720442
-12.065743634715313 7.988799470805095
13.270914055626053 1.3280108768718921
1.547297122047817 -7.652326220154028
6.292372382563209 -3.659038190524045
8.752902996584421 1.3409640747829341
-3.120595713682813 -11.642695772280348
6.264841222851976 -3.0730281233527954
2.7068597715682756 2.9008751722149153
2.105487036714502 3.600809304746938
-1.9810756799771463 -10.706747155447344
7.318420355769902 -2.4608214581094012
4.712552591192477 12.417559754170052
-7.794388142279576 4.214366089043635
0.41755937362056367 9.723409945311781
4.583896224479626 13.816864883795427
6.014730452598906 -3.0821034482701384
1.6430093209259569 -8.38123229670582
-0.20741580900744283 10.227856217592349
7.428764063769775 7.2654318369457505
4.320035787936383 13.295464217933832
2.479278048838436 1.6256656152833733
-12.864682014181128 -2.2918976284439827
-12.482837248363833 -1.500883514676612
1.4360541591980924 2.994453078680775
1.38120785333219 -7.797851024418349
7.394950706655007 7.14613508477748
-11.477428585786546 7.571598584316368
4.584729812454796 13.789111994383529
7.328073401435375 7.691197655901881
-12.011040157520391 7.047651177066252
8.136388798332055 1.623684832880797
-12.599653432599489 -1.7827807424373665
-1.3575394320842449 -10.492196416139207
-11.203595087614488 6.156642333743536
11.14908133362168 12.63998138087243
-2.267868335182896 -10.399506601051726
4.692896537623424 13.823138623534279
7.316906765050354 -2.38150012958298
6.9879063005822735 6.877647420882057
5.994656504210956 -3.378015062017297
-10.653765758227676 5.895537990165794
5.248980997592708 13.022776479889473
1.8409170445803644 -7.773019642651398
10.452642215937026 13.00553898602404
11.126120104919517 12.629016070994233
6.09020938572378 -3.122725175063339
11.188088688914533 13.199542130938836
-1.791966368855389 -10.618475485100735
2.276709927757368 3.7283564184694957
-11.0105250724423 6.954617481393683
6.5503566754243305 -3.5096391300577396
13.903292561641454 1.38250448269692
6.978866329962445 7.10041562530209
13.391869866918835 2.023253641612972
-1.7210549410614504 -10.955185150521547
-7.865975144366475 2.081155818872314
11.926898379028854 12.073966586251476
0.23001267782880236 10.567885570670931
6.602887426717234 6.288324192072661
3.843560569834824 13.918142536711095
7.95723122622752 0.9835343989285756
7.315091936078252 -2.742860325449312
6.11573212490544 -3.1400962335023173
-1.2246102157806724 -10.516338624025611
6.666475602868694 -3.5433915799835187
6.304735904765406 -2.627039064322591
-12.660485115834929 -1.3694664963645264
1.9833029943827218 -7.543699029577171
-1.0833858391293087 -11.02600914517119
2.104915029935719 2.9482093201531905
-11.699466365947792 6.113147148587597
1.1987655494390883 -8.655685566158272
6.358534773401733 -2.6386781012174985
6.784476438130553 5.9977667784300825
-0.22429346215371648 9.251695632900136
13.569251554521934 0.8668718384797974
-2.2509807281130705 8.847199799817957
1.230817612351485 -8.044364726435363
1.8945655045249086 2.152394256712037
11.268587966457684 13.0214390175864
4.716487268052786 13.376808586197125
-7.1775162586155625 3.878574887127503
2.323313762413424 2.58967286136622
7.9854448172416586 1.193420533627672
1.7414469806426467 -7.382319872647476
-1.8951269311175136 8.952000751691973
-1.7730534675955305 -9.957628595768128
9.451234280726226 1.3130416875989732
11.096324082006898 13.45103311667665
4.188337121214037 13.772502498481655
7.1890580329316505 6.029864503823063
7.595825619120096 6.397545113147089
2.220609900989939 2.8411747689232985
6.412426173189941 -3.1607598383714794
11.879226418161865 12.858214704881332
0.025929858158682373 10.289260822345392
14.413336891739657 1.4236439768070437
1.9370026647287175 -6.735860738890625
4.002950219487141 13.559436847025507
2.7549595863506773 13.482300333075763
-10.806231917328388 7.319863671764698
-0.044530280847337095 10.68397324801167
1.9245957278396322 -7.666077575064529
13.01977881504295 1.9663516237264171
8.83196713845148 1.5851811890949687
11.403429614703711 12.818334928630959
4.512596628521952 12.772873024296082
2.273893237791303 3.1573679921261357
3.9737306356146256 13.704294641482063
0.6359441419288385 9.75619000452054
-12.832127409022988 -1.951822659887797
8.099494078780166 7.731377780247242
-2.4203631562005237 8.553785889498435
-9.230829939238086 2.0635342133727725
6.532455935151263 -3.1728067477894957
1.7718961753668687 -7.5049611878278455
-12.143349954346686 6.994008062534566
-0.27646590726641174 9.00075309792254
8.441304434765573 1.4401718979388625
13.493602961595862 1.5278021173785339
11.267784314527395 13.172801038667492
-11.8139697530803 -2.265024394257153
-1.5363509427371222 -10.33870536521096
2.013947503814105 -7.515619079793707
-7.410516318379246 3.8413461296162237
4.118340373266543 13.960648338258716
7.62558163107756 6.198823151535065
12.948680199145247 1.502473303778724
-8.68173667622304 2.5092829820270457
2.272069572619022 3.479108387782181
13.104291086667743 1.2997806786488124
11.661775212502171 13.188406923802313
4.169819634727875 13.973368503316282
-2.7456571970727173 9.702469135391496
11.078678508702863 13.186517851841316
11.325903189606283 12.75232493809083
0.13106407900153133 9.046379535529486
2.7962588293145307 2.143425256795764
-1.4227622946495004 -10.3600699577655
-2.8030844093655993 8.637785695594568
-12.659234969478334 -3.254426679083334
6.750850521781587 6.512264854106375
7.814036670608227 8.058396993275382
6.95187806191161 -2.9767147798494635
-6.962527783779875 4.616452756848184
1.9918110470308727 -7.979163240893532
13.44987325837642 2.4164319667893124
-11.323037997717702 6.828762135163757
-11.112956523778466 6.511366660861741
-7.233048979855714 3.658724809343854
-11.587066809147613 6.688039289498004
14.46482554411008 1.6208638945206164
3.807425904735124 13.753754401597407
4.04699988729937 13.295109283009564
8.881139573328905 1.5166177259293248
-6.4694820976693785 4.662101507693792
-0.24037626372451526 9.995056074306092
11.531625526817653 13.07201849928725
0.8482910170392708 -9.117353174187638
-1.5918357619710595 -10.79886370717605
7.35710884848337 -2.7395820593952864
-11.42956979825017 6.693866797949559
-7.393308967870447 4.883659200624427
1.9822686132708918 -7.715141770454614
-11.85826304527346 -1.7403285145767309
6.456100297403569 6.595949855196087
2.8123435314808414 4.029995492464918
13.043413474531912 0.7588385584192078
11.761597456642177 12.189103858765002
0.32636157185956727 10.092263453354406
-7.24066687450395 4.6990047415642255
-11.988312712742205 6.6086068658595725
-2.7296438424196525 -10.481302415942375
-2.1503011610196094 9.416170674014591
3.4719667190276926 13.925125560106437
0.41173987824694674 10.217649927079758
8.845628917356212 1.5233724803301525
4.25253319437569 13.614290737286398
2.3462544765527897 3.4468599175678762
3.1348510182964713 13.520851885940829
0.7773378484509785 -8.165819789197263
-3.0102780271252514 9.828440330804417
-2.7051836019755955 9.697002120648822
-10.980419908311863 7.015021255057224
4.379078085547274 14.079895998221017
0.31486193269631413 9.77513797759713
-7.297829817868282 4.485520843568404
-0.9379556855225366 9.399822716415995
12.993180186786201 1.2337880638552907
-2.4790575944396114 -10.823060747243286
13.660009182783437 1.3910286109867152
11.587953238639697 13.534750537756493
-7.819776896701121 5.058085857620105
-9.468166737968719 1.5582893155352213
-8.527324519733344 2.3301995485114912
-12.392626629830268 -1.971890013812729
14.550092100675336 1.5366458672291121
-2.9868680976647686 8.5029321155183
-10.984632445519242 7.026442263049049
-11.241749046239336 6.769153591978775
-2.8596499383850316 9.393968289542062
-0.5931458412764439 9.576754276380226
-11.632609571308308 -2.4163219135298304
-2.5835261074875406 9.885847397845472
-2.3684361572872614 -10.93670844353532
-3.0826079618196154 9.102044142073405
0.09466803672045235 10.392572776664242
-12.60949359571151 -1.9525437345916925
-8.217436369422098 2.4221958147847027
-12.40448405448714 -2.4440464489644937
11.207761986640596 12.748832759477363
4.591114306726845 14.042045802940216
1.8601304474472182 2.9138259068175096
-2.5051238366232313 -9.88676378248325
6.64497846019869 -3.494000626892623


==> 2000_15_1.txt <==
1.9971033910286455 14.03702398700955
7.341388021996456 -4.247222393066263
-0.9437613803413715 -11.09409546616661
8.379265530235335 7.459998498029421
0.9175391485833667 9.793690732398561
4.631612451615528 13.450931155811208
-2.049347039756396 10.128163722734927
-1.6409049543055114 9.392010891167022
0.4463329852059629 9.470929902968148
-1.4723297979912464 -10.174209817238623
-1.4615282684776607 11.37230042352774
0.2783577671699645 10.700091286164664
-9.110054271694004 7.769803189754829
-0.46522132119265835 9.491856507986244
-11.180585063129236 -2.0586958685016374
3.3937506834472098 -9.197621224972698
1.9394453051959306 -7.206701485807295
13.916665885749648 -0.11671238672417883
9.949023491805901 11.27114801108392
10.509654815159816 13.009443666887247
2.3116511926011896 -8.206648320398404
-14.528402747419316 -2.848930859073027
3.2435805267424285 -7.614851081795868
4.949848530319231 13.84103961105279
-14.261644111418933 -1.8455230736473092
-2.9126071535715083 8.377353833251743
9.84323662695367 0.4445091862901056
-7.292571322463964 4.7720471365674895
-0.19454576707616922 -11.32032415898859
6.772091348697835 6.875289907607467
14.01495976864697 0.6354187469630669
-1.6560123524625725 10.805024053308859
-4.613759788549685 8.417863707854922
9.121760872205645 -0.15719472795872846
-12.561259698589947 7.046097708025475
-11.215467184450068 -2.594439857872743
-8.559708911605533 4.073633664359409
2.6584333637384723 3.5584474313537893
-10.512554513093944 3.3301543069657846
-1.9383618945343726 -10.071318716107852
5.44056591309011 13.582651473955265
1.1705586271643078 -7.497072286012636
11.54628992485249 11.672898751786134
6.46690741257282 -4.248091595345452
-3.487450248364505 10.361751964241067
-13.589868641624978 -0.7809979392061279
11.39380621901016 12.50298930633504
7.401398899166633 -1.747109481589814
-1.578846829687177 8.861554141954532
-11.892481087623999 6.6462500777213105
9.829580602510672 9.173525260915463
-3.366472610015093 11.311160456281998
3.205502655088233 4.027391639874852
-8.460723862015673 4.099691640759426
6.380516757557676 -2.31903640823585
3.7451489581859914 -8.5934973843255
-0.03722703647588532 11.239124796319153
-10.377033346903476 3.256915758317631
-6.9475215982571 3.3000108713810032
2.421680551246776 2.607430133837755
-12.978453433668893 7.346161923576331
2.7876299539643403 1.8598074549189807
2.4957774522167764 3.981163953794784
-2.756457168161355 9.612494158817867
4.080234050624648 14.078964377243576
6.063301019673157 -3.0380278098979554
11.494428336951877 11.81606225038105
-10.432108253262635 6.411789195318158
12.247348351636369 14.754695062680096
7.769443632802963 -3.0411511429737836
0.005116274212128014 -8.599819380368489
10.860750965937845 11.316961627617045
-8.291073860244532 4.8286494513656955
0.31529670526111886 -7.241363799678388
-1.6925839907069995 -10.755675209387533
13.074649587491372 2.2007606047693544
7.897417151127586 -1.4344868775477928
-5.91165207073706 3.4262118137591755
-0.8537430234205143 -11.05712117181125
7.821811624988222 -3.6608107187175367
-1.6764095630025506 -10.610171437086592
6.347319850462245 6.00335641659908
-3.2769621132756868 -10.36660904080469
9.872079316382825 2.6482163788740283
10.814552364440939 12.84410013884719
4.064897687702918 14.808684525433357
-0.3935465687833437 9.111080007345967
-3.754828297860408 9.591594866188416
0.25450362622560885 9.292376446598116
-1.287370609848614 -10.518073616108744
-0.21636889193767955 10.034001911297723
-9.262124478616078 1.222510896704454
8.697164792755963 0.779668544290464
0.5703538667889794 3.372196783048186
-10.773071870220521 5.6617828774670045
12.166125981171541 12.22071815171006
2.9888367158143647 14.57066146439671
9.810534851112605 14.41936148070542
0.17972805422444205 9.49377361428695
-4.66020227215564 8.541822044806407
8.862979814352235 5.962382385265386
6.40813080537182 7.334895270300768
-8.019043550662243 4.117392285900318
8.325808328359367 5.765131007027441
3.1097928863108972 -7.404933101130442
5.034915290663157 5.791773054826271
-1.2208604904039109 -9.094156408225945
10.71354880344494 11.8895005954768
-9.723044418169701 2.5843404423509955
1.1139239848434541 8.76548976096956
4.794403073796515 13.99513652603068
-12.751156056488547 -1.6835397506133871
2.0975801863953634 -6.0895481089657535
-9.757145591524724 3.618085779038872
14.03062916240069 1.7267306545829366
-2.637516085682259 -9.303216962051923
-6.92024394731381 5.516579150355093
12.824920522818992 12.321479331322465
-2.2551391551194326 -10.847278580765293
4.457837088155911 13.60984362744504
9.003559975469063 -3.0629025746928056
-7.857690488405206 5.157974709612966
2.518474078637284 14.185117447190576
10.795152219942818 13.151923355858386
-12.111422261550091 8.030003987226968
3.4558688531677184 14.033085024579023
-6.5936577304217785 2.8947915955591266
1.1959702975137594 -6.739896929441517
-1.466692527674775 -10.307582101287153
-7.583572321530018 4.37355136095292
7.90722709759663 -3.563000330473484
-1.6419514065908989 -10.328194166391928
3.027975237862232 3.810762541301888
15.612869030469314 2.1935054490362993
4.595996774402178 11.901472087708292
6.983588411169855 1.3449034699796516
-8.28887656405624 2.688856223124089
8.311831565765727 1.6885708329202755
11.357898438741245 12.467277383920585
6.634739715343329 2.1089673345576916
6.861169398058684 6.176653931560249
-11.685506681430189 -2.984648770422628
0.44734482215258997 -7.7631024488934965
-2.296139086871018 -9.242270301451049
-7.208413760465798 2.3712453138525302
1.639912864005395 2.6477596204191354
-3.463439129899408 -9.129033145413866
9.558918069501685 13.6036266657615
6.780273571469173 -2.931684700831043
-7.107373711378275 4.434499919351488
6.805045809189706 -3.8551618575808333
4.039353423241026 14.16508477447475
-9.947130926580066 2.8912247608746915
-6.995470684822814 5.193721761449456
13.807382128166296 2.3289064768936703
-2.2493225492010507 8.404153013480137
12.085909290778783 12.709737121086592
-11.720884666309933 -2.784157574540438
2.0198458943274513 -8.366210887865986
8.522034372587857 0.31901841427204514
12.545728516722802 3.0237017076772252
7.15994900780043 -3.9070446776380257
6.403088393987517 6.105547499034721
17.329275888681394 0.792343669415043
-3.4412048929408217 9.82178522667517
0.3349752363378312 6.918323623195464
-8.847266308366281 2.733805988596589
9.010662522796688 6.971595187761439
1.8293589024956156 3.9376565026316466
-11.409240512418151 7.228528478602476
6.192238110962165 7.7913283654490195
-1.8596842552185504 8.698799547399044
-2.7381737203282976 -9.348964271107903
1.1997023335555228 9.72730713903006
2.806047662492843 3.4609413890840246
7.111849259037153 2.4645286353898537
8.042011555955634 7.789458261888311
-8.201814424203791 5.642895357458389
6.8090333967200225 -3.7881778520451377
10.230532304039581 -2.046997146173245
-7.564672965796171 3.961942275655891
-12.711574379591562 -2.9908065089749423
-2.0232003264968226 -10.198876847576146
-14.043609031917786 7.547714288305514
-0.21409498277275935 8.563374770205876
8.95131989349863 1.5371516127131932
-4.84929021351687 8.30925428797843
6.923161222661356 4.818545876562975
-1.7598587342558036 -11.216258705639222
-8.321606139338893 2.4319313294097644
-11.123680171161151 5.748628889221202
-2.016238307081279 -11.17086497060914
11.151780400408152 11.841038588595868
-1.067426190991144 10.669837221534207
8.096899381993019 0.12937868023768573
12.073769773043873 2.3636258164274286
3.7129921571971636 13.941289452852605
8.19451905786867 7.042805164207151
11.55678215471168 11.386512368797819
2.0721168473905065 2.616490092284412
8.207182532932052 3.1841350711888
6.013161757650622 13.678578985706906
2.224292120416943 8.219553616283648
-8.729371512486027 2.6867444507425584
1.4207267300498487 2.8440875212600543
-3.010309774963142 -10.834003745395636
11.030157396138458 13.261687126933797
4.394193560964031 13.425387239080838
2.083227868740172 1.1821724617495122
-11.5164612188573 4.458789839285643
-9.969790714802206 2.9701852280547945
-7.324415451342998 4.120284242307385
0.7163682648778696 9.923441519625328
5.9738821103380655 -4.873238925446625
3.3126851959400287 14.40760804313182
1.9979269751611366 -7.392848989378804
-1.6526408563355068 -10.65015803602327
-11.821509100436508 -2.8447577840558504
-3.2537708022150666 10.246590585342057
-4.424329979268703 4.65588845713484
-12.68699389891939 -1.1771731589428862
0.9184179082808098 9.695250581615289
13.774077041722038 1.8771289212773947
8.56471372111359 6.511514917170675
-12.01392605659821 5.681061543430246
0.8787412123342575 -8.449345317105
-11.292967206456305 7.370201895596983
1.7226263821893046 1.4972102217409902
0.575285577620589 9.218112525183106
-9.059473787600004 5.88063344880753
12.87647293551236 1.565398536970767
7.921282069294698 1.1169767010516565
-2.491355796462175 -10.016422678544508
6.651571169731496 8.961651284839537
4.170333081255832 13.793766722680132
12.241404679067186 2.219061400235687
-0.6406433147738506 10.140041085331909
-11.58392955881322 4.811543592083862
-12.573850924064391 -2.0628530684593542
-3.7894412519101435 -9.029989457056079
11.046366980865368 12.8011771955975
9.762322097102569 1.4914155061947925
-0.4155132472181007 -9.79665312077734
7.218995227151904 -2.7855416938420086
-2.1951898667132093 -8.999676764938664
5.4380696531368695 12.770718503541516
-7.468383587518142 3.7904779593010316
-6.897485532686081 5.36954779987268
-0.5477711440832691 8.41126768487558
7.509054499279002 6.8906818885543535
7.722151810633516 7.991523884010366
1.5927851284138879 -7.845628078050035
0.07618363173601717 -7.777666546808826
-11.070611548109582 4.007271361229479
-9.17608823259489 0.8075471021817668
-7.372285326512254 2.6980786723386423
0.8069286886960707 -8.72695782125092
-2.899871079018089 -10.1426656190284
12.701607325942119 2.188562061841361
-8.913235334653365 5.312380667830388
8.043291960670755 -2.7225852456718256
13.148357253563773 1.8808004713152235
8.457357647564496 0.6124714267345296
-2.4797837442081594 8.094356909398583
-7.1406192021948875 2.649031277401597
2.450977619721896 -6.247071547940198
4.40106749117089 12.653271645867347
2.696791258450433 3.7184217565348376
11.824477712125914 11.720992614436268
13.026587138313973 -0.6211198520762529
-0.6092502044843879 -11.627470362947406
11.610729056014764 13.515895887468327
15.80714740122256 1.3354210963633988
-11.686253962977759 -1.1216545770880317
7.021153463905817 1.8283286840919133
-9.83333940462371 2.316102284836777
3.757272083589877 13.336234636340052
0.2621382668892626 10.91450093995647
-9.20340455953069 3.9309764715817814
7.1253718311845935 5.881319086568325
-10.54792490681738 5.576110434336077
7.949632430135048 1.8159241319885153
12.60054353092536 13.313734427916273
13.55669061936764 4.160587581291397
-2.51335728676348 -10.687960365170406
-8.524003233214856 2.8058244456230574
5.26424902250438 12.446458719463342
-1.101302816570981 9.083638131735935
5.170542821423111 12.923648599265338
8.97440716449313 11.343700182466076
-14.45366343529963 -1.795556540304375
0.37352191175573624 -6.3717188245892675
-8.610448197368882 5.121371383401604
6.671891792859637 -4.0965263938650045
11.271826913791823 13.002026035879938
1.5994772914265727 -7.259751820545346
-1.4044156140849746 -10.3628815768962
-11.860916815350665 -2.556125728192743
2.08690606447968 -7.057741576155285
14.563753505105858 0.8467969634042318
6.536941900831543 -2.3854178403891537
-9.72816028933874 2.1449999602449843
-11.626289518660785 -3.066280806330389
6.118545579101699 -3.7872162439106094
1.6495272633169338 -7.586649638182909
3.646172955210576 -8.898225218625628
1.9973636717380483 -8.800766134086523
8.87149530836467 1.5550490823116012
-0.3395420380569547 -12.518080882466228
6.230728388199933 -5.647213480396097
-13.445095751924875 8.73913694814883
7.244125991062712 2.3291079806849972
1.2591488730996174 2.965384829125019
-13.00296766843847 -0.8694114326806934
0.17799858305348573 10.185467390172661
-12.552640991855855 -1.1335327078818487
-2.8809112272885424 -11.718681106722334
8.170068042180514 7.156964151546265
-0.6382635756275119 -11.85176679723771
15.001747113177345 2.4596980695171045
-12.395662400387959 5.207491898080191
-14.38574841622938 -0.25452816846807513
1.1702260906241593 1.9274899672105665
4.190764740803252 13.123699462440056
6.138833649318841 -4.182632429481533
-0.8759136647603001 -10.685509614763005
13.852538831384644 3.1689235246721976
-1.9192246918863456 -11.0463559756488
-13.541883768816847 -3.984087054970227
-7.506922537763219 4.93598423103039
2.6976247845381427 2.6144006983407424
8.04476200954428 7.472269577711397
13.66930553665022 2.0890143589501147
-9.55531640394101 3.161316535058947
-7.062553315917524 4.329739641926105
-1.8305462120862825 -10.524574989354834
11.399560065982627 12.674550285899825
6.202783933202842 -3.5896266543546664
-1.6535328498067792 -12.182183703856383
3.119112601259395 3.655967255251917
10.519626428118384 11.929422075928379
9.073886554316624 1.138065794920158
-3.609005443093336 -11.440675629083817
-2.2182173186356904 -9.29888439525476
-3.548707408613094 10.332445859685743
13.060658190103617 3.3129823918291423
1.1814038605251207 3.7014810095039175
7.076485908059851 1.2517860399622653
5.60377479443326 8.197306156034326
12.84406750490793 1.0449159166755582
-1.359526446571868 10.602550710570158
4.436289134608104 14.398444249420695
4.273221206555725 2.3062994718033156
8.602497736742624 1.7079423698467213
2.335427235649727 -8.957968412897163
11.459207868393257 0.4104901486257453
-9.837814464982225 3.3894857047375426
-13.60923420847484 -3.035341222404751
12.829493858683318 0.6473705182453169
1.6026985307280601 -6.887907033015795
13.776159695200423 3.4950182779344687
-2.0916588098961655 -8.973942953111493
-12.027683868978365 -1.3632851497326648
-6.76507788736476 3.8242494048768183
6.859864757718469 6.589647322660766
6.243183845526047 -3.631432180865841
2.9730266951953643 4.897340066917893
-0.1255978779838512 9.719245064011414
5.3238795431307135 -4.752417259232159
0.9895546773522244 9.830625414891125
-2.2931464445628382 -10.664102841874387
-0.9001460488109183 9.535778204342188
1.2311231577348702 9.969498553148687
-0.24493692027554026 2.0461764557819575
7.106426106162317 1.442992102653892
-8.812026421003178 2.6507999896915
-11.135167134974628 6.559942360512922
-12.175951559213685 7.13081630823708
-11.197259698495658 -1.6175755007372654
-5.201395203561141 4.401758295786786
14.853725825498294 2.0533481255893005
8.33322827244156 1.7890391072698006
5.809874609655373 7.938573365587178
-10.805439787339706 5.586269903095015
-8.793984478266436 2.211018295017993
13.382341809117689 1.4063230047906694
0.0762194001409901 10.71271767773099
3.106049144337871 4.98227434847451
9.365659373632065 0.7851442616143071
-12.313107186897787 -4.0002487819502175
-9.24031532715291 0.9741241832820104
-13.692992917459183 -1.9397495019338848
-0.9178224921481843 7.941504248810007
-2.2345586690244548 9.909309446474259
1.8743091980174285 -7.674184766121723
-11.876141264899983 6.37869477550369
-3.2077176545536874 7.833104568052812
-10.885249333484111 7.8560802769585205
14.10201695239322 1.302846682792846
-3.635308298279277 10.620263897427787
-2.4659551065281065 -11.167487513408975
-7.989466347020298 4.339738783935667
-3.7025217673084683 -10.962431674391297
-7.871657761827097 1.9930115427593569
7.956307617585738 6.500576996221228
-2.9378018003839643 10.569062761702167
7.105932568649483 7.454568749248638
9.263542384156075 0.7997136077687389
-11.410395809672202 3.0741145101210394
-12.34759756807537 -2.5374287276251395
-1.3620883512690494 -10.823583965421964
1.1250542250068638 10.514328644619145
2.989299351157185 15.74224378655492
-9.926288125223056 6.6385531897911605
-8.054543537956077 4.838373966621409
8.060284153984743 -3.760497469782897
2.0773196236910527 -8.158282290305465
6.882809146421584 -2.5725843363843452
-8.598299162039497 1.5450185264153753
-9.826772012942032 1.023881790874612
11.326486043434945 15.465383436940392
-13.080802442953411 -0.29248275175442595
-1.0856467616432597 -10.601667483903363
9.809463307633381 2.0442054482402643
-8.53593650159933 2.9926400786290035
-8.137966247672232 2.730589405799428
6.298387816772983 -2.7328145967512807
-13.940505785807463 -2.890398666046875
2.7982638350961184 3.4279243902712127
-0.7228514934585173 9.850223595445607
-8.386817371764643 2.165641859781655
-9.097290671257218 2.5798616641205188
-12.203239839215973 6.3553729750979535
-1.1765268986731827 11.052315790096555
6.8658418978012605 5.495448267831479
0.3019371352288509 4.801731054036565
-12.003328960445 7.18828507277335
8.756881090407191 0.6631295656790355
8.053671369200105 6.864975387266007
7.179726740779222 5.628768440194102
7.145468821524189 6.434558959933192
12.585374881767603 12.227283554084945
7.555433230501321 7.583604176281044
1.0047375122774227 11.563796763957614
5.550139728857051 -3.8319713547570458
2.360759445835228 2.6654573699187996
2.9181210020902952 3.8079153041231812
3.6790264519552194 -6.759167432477436
-1.933452301771891 9.257159361655706
-6.538181565149582 5.525801205473153
7.363998298024653 -3.195350794990377
5.764584367171822 -3.22505017301341
-9.727382240959164 2.730988874534829
1.5130974728980515 -6.314436098931914
-0.5764189880491346 -11.985387840960362
8.398708035825276 1.095898079528471
-0.7787354401711171 10.362246298779883
-2.806494541586563 -8.989866809404631
0.20573747075549143 8.109101572937865
-13.183587338649563 7.215591598562647
11.581602410968772 14.408844798503544
14.238064935572142 2.4927877082891734
9.241489768182348 1.326611856416059
5.949524116462683 -3.088176582370017
11.217469706701852 12.73472264668017
10.155610639708952 13.206385219444908
-2.293475349081808 -9.3674003706633
11.104720014555806 12.513774166773052
-3.45425819773434 9.180264975837751
-9.735817407442852 7.895310135829625
-9.7769696106058 -1.1797931462644766
-10.447741783929375 7.50386345455624
-1.5904858010209124 -11.066040606017705
1.9457140361353866 -7.10917512671031
-8.52392146848588 5.098522753772324
-9.581227287391316 1.508544357964735
13.314178504328487 0.29619183991123754
-8.979466084292957 2.455535056081382
-1.1162979233266543 -9.562400297727345
9.92583412059688 13.1128539279825
13.024769974212333 12.330336380386807
2.4921201269288016 -7.129568484017444
8.549990349016058 6.253513933394148
2.9644706458335293 -9.337551398236027
2.720268507317238 3.1267700212815512
0.52629514512491 11.004029379775968
8.265703367398089 7.192356221036748
-10.970977071147182 -2.2093611519969
7.347356716728595 7.566846479811666
6.926951774238991 6.853607169149538
6.84015827551469 1.5306230260243965
-1.9558702212332233 -10.370022293987736
9.01765497574969 7.516623869995465
1.1179890153133627 -6.218632075930033
-0.0985572562658607 10.169764770726724
7.665192611175318 6.1798735848122925
-7.821382103204013 4.121301371804547
11.162045074819702 14.884632908884608
13.101868838455783 0.8237981715978874
0.6942676718239196 -8.01584615402531
-10.346488168765989 7.8108959071855
-7.9852687430670075 4.092632880137242
-13.5902636255329 -0.7503225148200308
7.07434394275689 7.540122908203439
8.037651266752428 -1.2414522154985352
7.561578714505345 7.857093505384667
-11.407136672316186 6.448102014305988
6.968686727985543 6.525169257474409
-11.63377439120895 -2.5963733904591457
5.902376543148252 6.3102162787476415
11.016220274597682 10.647278799863322
-8.001839524399657 5.778658312537987
-7.041643541316927 5.031756675435009
-13.29989739015813 -1.4408439070706138
10.856865370226801 13.659754505869047
-8.576339840919907 3.270523819621755
13.459367663794094 1.7237121106968158
-14.622291537472982 -1.8204437556162396
-11.585718453266253 6.249529829697926
-11.74704554300908 -1.4858094980092926
-8.649766148459191 5.332681895401899
7.202634414933585 -5.0363757352021725
6.084260086876488 8.520823707946352
5.7873120397623055 13.752646520107985
-0.8829077899667047 11.340683335141879
1.0862865099302126 -6.547268682223234
-9.256605126948944 1.5411736143214962
-7.659669334193619 3.9104328934410026
-3.4753449918572565 -10.304091642692917
-3.9936708458336634 7.8578029703912105
-2.2067057605626275 -11.13913625329094
0.3770334863397655 -8.725518428964643
0.8526898286198945 9.179545488727356
-13.012319454850438 -3.221193593709122
-12.110235639034517 -1.3528291793263856
-10.863990319867083 -1.7884956387615152
-5.332337534688683 9.881428518205988
-9.721614080911593 3.304164512741175
-2.0561692562537655 -9.365312337544704
1.2792415351864237 -8.037598892237286
14.242290484767896 1.8351497950523716
-0.6913242847506746 -10.529757133945807
0.044520343728001004 10.912076489303667
-0.7254833030581511 -10.976473695724653
14.527632475512505 3.121082645426333
-0.3449310557574363 2.494379709202368
-7.905295909304735 4.029393912079648
8.050877778453872 7.086972154457618
-2.525106623418804 -11.994652276749509
-9.554601884634415 2.1435259485772282
-13.105322825083581 -2.4590010817329953
-6.913619153459426 4.524407578198984
2.8433339303965743 3.7351267735356575
-8.095811330102634 2.3512729973892044
-1.9335067014820446 -10.739733091245434
-1.2386024860848968 -11.547639283058333
4.400287663698697 13.113494575729087
8.644213855619535 7.798063202756348
-12.991306493800007 -3.251138191178123
14.49664457600009 1.3913429716387105
14.157456311174764 0.6257324114350737
6.083550595681289 7.26060428241711
-1.815730397289663 -9.997360715992773
-7.2794580211062785 1.7747260592730374
-4.1863521460990905 8.10146911790903
-6.564011089774934 5.937220882918223
1.9898823360239881 -0.4871988953045827
-1.2223882372186827 10.279972229792046
-2.1247830945128894 9.218576321188625
10.010159027390161 12.5075959841637
-10.944811239790877 7.452399360970632
-11.887232655062592 -2.735365800911924
1.1244952985754295 -8.498920747539897
-0.6334453137325178 8.26671661002465
-10.351477791838386 3.505486363205182
-8.411787117685018 4.016690923883688
-12.000702684175536 -1.533078724001657
-1.4349399363745599 8.6477403462599
-8.211028716502472 1.3812054616424279
9.723040010399671 6.834966967562198
7.377645754943723 -3.5826496942557284
-7.9186254711543365 0.49274902314532687
3.92296267200622 14.753867664548654
-8.742495789451812 4.285730443957169
4.956594358773092 14.113774450241108
-7.269650505142897 5.5540105001628755
13.3963384566603 0.9303736534233137
13.255869464504563 -0.6404580174209276
2.610439708951353 12.562594451604912
3.608672816501464 3.1131143706516253
-2.0365965575972957 -10.155465843342167
-7.990799254380471 4.123778898058903
-0.06053165138535582 9.168351915137265
-2.182878292062772 9.025463531349587
2.2361109504050085 4.599545287152006
12.236755187335119 -1.0097037069551162
3.577434943983607 4.816466801474517
-3.6972308615529594 9.472132087526532
1.9672186542251906 3.4783690299361907
5.015691003848474 13.745431745386545
6.626030860563827 -3.205812085733804
-1.4968763593842471 -11.766777995370092
-10.733587370423686 6.026563854601792
7.377759955448189 -2.4383677625357687
-1.2671574613090526 -10.230662391723826
2.5452135438125145 4.319725567191313
-14.516113382596647 -2.580275706591147
7.061572653122534 -4.46573958478112
3.75933031225199 3.1608802715677635
8.252892446165662 1.075204546603444
-1.569841517546426 10.585502100988936
7.09519023126383 -4.437509754082024
-1.9230722085077443 8.890554008552286
3.3093487268928734 0.08202462896378737
1.6374865253916702 -8.758936959097829
-1.3386215762852118 9.246300709631866
11.898230635759923 13.184139656916928
-12.213197242018667 -2.3207247168040883
-7.870060758708998 3.321013756695722
-11.678114074618504 8.67410373855714
-3.3741488205485544 10.621463076037077
0.6621565189101146 11.313554483535102
-2.197047436083116 10.73437696169609
6.300063091941732 -3.4159054896000622
11.4728812725617 14.153483993679579
-13.352524305533386 -2.6857367232589824
2.110394936050937 -8.550800441731447
1.482896050939642 -8.23571100833721
7.367695142320655 6.479411462420113
-1.9301341780932302 -10.859348508812667
7.558715048613008 7.075083204399521
7.899748980846507 2.331938371026883
7.760768314518209 1.0069212074172764
-2.4324474575017088 -11.012667085751087
-12.281165070737078 -2.7290890097682343
8.187102067173504 7.208405828974366
-11.319460359699336 6.582684354420393
8.37835535913989 -2.042792311821601
-0.024303669657640067 10.251470068143773
11.357714272952846 4.473389842660577
5.43442832283493 6.706407721057047
3.9368499690354426 12.788877857314931
5.5478663259122305 -4.322065616290881
1.7967983318386804 -7.9418930801753085
5.587313485991003 13.563532418390368
5.979144017231707 -2.987309408857711
1.943027882563101 2.463607109974193
-2.036691304198744 10.798210201655332
-10.504775637751699 6.936452337326691
13.518924488236985 2.247944330479209
-13.32005206709299 -2.0977243945928548
3.091710675062779 13.00103299103641
11.3132104889813 12.668577176087682
11.478276915854995 12.977458054688098
7.252741429400602 7.4917973064939964
-10.128341055620746 1.8921885952088127
-10.132714808251656 3.1103608146861763
2.1429285578560995 -7.979864267660401
3.60683338269561 -8.833813067687458
1.9007611724259819 0.2695365991032843
2.2692441149233202 -7.255263246670408
9.469557061885505 0.7709679190722287
2.928137573775542 12.423419717896962
-0.8941093952610306 9.428481241118524
-12.372802881461086 -3.6283303345458786
6.884809681076405 -2.959633775692167
-0.9060309093313945 10.357729116343329
-7.2206203364280155 2.600692194062657
-0.8075762983204009 8.277177813502902
7.4695353301879805 7.04588898432501
12.617040777491313 2.546667107152017
7.489818140990797 6.4231774627672085
13.49043662336481 0.7668942292357394
2.932328666315418 1.300353850900052
-2.3540360125490087 -11.49288380321737
0.044375346342307116 8.83807129030906
-3.4293286735434974 10.957653316655158
-7.74851752481936 2.639347755754334
-7.192341738898919 3.878456865343566
4.669579807073277 13.946078493329605
-6.784613269312484 2.4563237245265226
0.8147985513352765 9.072006887973123
3.46927006429802 -7.099973168074064
-9.494368843669076 2.5952448727091504
-7.414179651158143 4.349615451777312
11.862026750490077 11.532680974534827
7.399211458267919 0.8115475154669936
2.6317959019568535 2.4865530668462155
-9.532312508428879 2.2826483579067927
-0.17376760562878357 -8.220183342569849
-12.997472103434884 -3.6949108317703043
-10.067761025441236 1.0221633399227472
-9.56727270178431 2.0222265892063924
2.364527320832451 3.8781865597104317
-12.37288361542501 -0.9002157539891837
6.119959317203326 7.701207572776099
-8.397146475494008 4.17213377485411
-1.5521359018802499 -9.486319897856559
-0.7453334704503165 11.495494105812531
-9.52327375658598 4.083961378403449
-2.369759095649685 8.423637228317816
4.700532226704695 6.588060058484625
7.541421893483559 -2.9888146223906418
5.467054705707127 -3.9266357440016377
-3.430185436557574 9.5908748899122
-11.133403964344193 8.667916203445348
-10.234221938296415 -1.0136677526839886
-11.748246562704301 6.146016275794073
-2.6146373036959667 8.422142060115343
7.414529508178825 7.006592278563799
-2.820064598878458 -10.640045313323705
13.479651121079513 12.76566116396092
-1.163631072224432 9.171745481626479
-12.996270903208732 6.500432952708215
6.7170523646264 -1.2537829283931072
6.983242027926233 2.3211576789146178
2.482569110484035 -6.842561434681992
-2.5353101002262246 10.055927794080327
11.660473994440006 11.778682915839132
7.223804489923526 5.99234864165014
-10.901898152992967 6.214807971207648
1.007177717094852 4.6037042872507365
-9.011384277047028 3.0619160687346145
1.7853002576790278 3.107106535887825
11.841171179135031 12.088106464168655
11.7707273564544 0.14061112136075105
8.322185946912589 1.3179323932411462
-6.413903505083033 3.1699617730995433
3.9360556879637962 -8.507965341977977
-1.5177739989634333 10.086629479311744
13.703543993101881 0.6745832953823777
13.159544313399312 12.752146094066058
-8.514415651774883 3.92011622888921
-9.99109212295267 3.14140262859398
-2.3218186430327936 10.608299149417928
-9.168145438017568 3.3546421292959754
-7.512459061128879 4.806411046336065
7.597141299753391 7.653256550653089
-11.784670857789415 -0.8976415341617792
-8.04878601712653 5.256810674591671
1.2806820535565668 4.518031589527981
8.387556038666677 -3.439964336167001
-3.4111415450570437 7.262827696148492
-10.13962899006478 0.8864381705905715
-12.322282298815582 -1.2684164207628208
-6.452819768296068 5.934818670626585
-0.3591115323267591 -10.683202636328529
-7.999402334055986 3.66396711191396
-2.635147061395487 9.341436009968616
-12.452661534781615 -1.7437697264506313
-10.450509208043316 6.865209085284507
4.825664364653052 12.992275013405614
14.489478360319737 2.196742572504608
14.464842009807148 1.6274957115443494
0.0446652000061207 9.719862353616016
0.7406852902064469 -7.842491318950098
-8.909572249433852 5.170368417224812
-2.855222791668689 9.741255468418798
7.271435157716842 -2.6656992689934818
-1.4871643930614438 10.864536383209606
7.990318710885636 2.4436927716729744
3.9158781721210683 13.324211630747556
7.620150408865279 -3.0976705259928763
2.3147724067778 3.665029897457501
0.6034421621935921 -7.9374538221758
-3.9377045267050788 9.24929249857794
2.835067926522491 13.14483912093013
-13.557401973753711 -0.7758414818239814
7.043599825887359 4.620264364956219
1.8695745059611877 -9.464289324541143
5.762139383558334 -4.136493809846464
4.424575308144523 13.953643763198402
8.78841555025389 1.4882167777734372
8.306264948497937 7.937735597545609
-12.937573323503308 6.461281296717234
-14.460158960449744 -3.4329013181794545
5.167721273421023 13.180244233323558
6.2277262138045035 -1.629265848076918
9.113276559999354 2.2215210900222297
-0.629684810175726 8.422347407287301
-11.74776095769086 7.8112661192924575
0.1386268564966399 10.46610668677824
-8.812157204455186 3.696266056285654
-12.467784906405896 -2.1488164180164495
-11.077504431394892 8.718830416099312
-12.574608968139374 6.777079743615197
-12.523344607458014 7.241904793901801
2.49978329912631 -8.683009768495909
8.148857607997261 2.819244069118753
8.206985052304614 -4.192358957765778
7.117747478284225 2.25744252836956
-10.136288190814852 5.994565817857045
5.130400081559576 13.21810666715557
-2.569187781304057 8.492085218410027
2.107721216188952 -7.082966643716175
3.8801127877706714 -7.133951477699121
-2.4490248163656245 9.876875696996262
4.717366625261094 -2.7229832404953225
-11.876039714909082 -2.0160348795324254
-7.315257925376846 3.8459490011108093
-7.552745512817038 6.273082019800885
2.163264870725579 3.940458654550828
-3.041632699515702 -9.017304348943982
11.350237953313824 13.382511091956246
0.8882686625850625 -8.227228335467336
-8.690747555178266 0.2917067595431524
4.60511270802162 13.624121953406721
3.8584794565693272 12.705614629905616
4.5788429751012245 13.575659250867131
7.783293325510901 2.8855205963850112
-11.452589281511846 6.575494234876003
-8.609649633699181 1.4062792412315843
-6.819478192666962 3.8234728095291075
-13.864041986352547 -4.495247129991512
8.014798295204313 6.30723938147941
6.429780675624262 -1.4074946428942612
8.931212221263896 2.332276187535002
1.0860157039681324 -7.282485783921102
2.99802875835098 13.641497190950641
11.272643646657135 13.902329075835677
0.9758257907556529 9.485645975194668
-13.52253936823768 -3.539526371425336
9.885741220172411 8.04683129256396
7.601927104809066 1.6707133457300314
-7.582678232411423 3.6025606060930837
2.984664045357687 2.138549747053049
-6.7648305979495555 3.771840013738799
-1.736673847476313 7.99554881362557
-5.5925618460888895 5.1675779682181
-10.139239837333877 3.7756549289557313
7.110357596812916 6.631865238522309
0.6209637364047893 9.47369735036058
5.121713315721032 13.712719543017188
1.2274718944922054 10.755544365663587
14.805359148430169 1.8700188113671068
12.386170735041288 11.83438169900166
0.8050420251773761 7.465872801713474
2.5005477775099987 2.3871094867656626
-7.478456175597231 5.464789427742098
2.780727452341566 4.78734824357266
2.5013597808103114 -9.22658509520698
-11.975189555912166 -1.7441151109801716
-1.7950049061539337 10.13953981589242
-2.1549919476109047 9.283902990923188
1.195058654492214 9.04478488109166
-11.102228085505295 6.518994410005352
-4.86242129986723 8.439245297117493
-11.005863870506413 -4.4017477740649085
-2.0759519321417588 10.114624505739846
-7.65093648786429 1.3933799326542304
-8.058414144030944 3.3949809035257736
-7.719797772646016 3.1535441563909483
10.323013983700932 16.3386967195929
-10.679728351544604 8.803932340006325
5.89996120222585 -1.3451364356814621
-12.582391169913311 -1.9553333222040588
8.55270870153803 1.6313212548062492
2.2185243105226866 -9.585533178133584
3.431393810113764 11.985357034034603
12.404754164861146 12.778016299095794
6.968162467339816 -4.775449942778907
3.338112698874368 -10.853915742785208
7.583715025957539 0.6777411514685734
15.59641112662796 0.31744296811308437
-7.39707765138682 4.292926351328376
-9.192799160346173 3.4613256564870327
-3.094170963532796 9.732542545032778
1.5921156722871705 -7.383677511218142
-12.516897590978806 -3.3880516147841577
11.641414691837424 12.616532847114751
-11.751828540787134 8.991832408937736
2.4882748015268272 3.1413790328620057
-11.336376910317874 7.984013239525133
14.076605563536814 -0.06631546195041782
-3.481387532947908 9.179244974748402
13.27993650146617 1.2039612144815055
-3.0464569090950575 10.156339818889462
1.7108503922025162 -8.79328566349323
-0.12408128011850764 8.651132250978481
-8.375695250352875 3.3578019656454914
3.393273024437656 3.2752258792933415
11.56686375264661 11.719483823339733
-9.619858174408924 5.86100461947979
7.329692013947907 5.541091766351063
12.842903475435955 2.523544444495429
-12.544366684696413 4.891818162649285
5.085654823928098 15.369002323156911
-12.504868260440613 9.220849555243555
3.36939146692767 2.1873920969644463
-8.41436101000978 0.7506424966421392
0.37433935483415914 3.122895664995983
9.962662139104879 13.334245014164951
11.823085684319503 12.4873677848167
2.6009507118607678 -7.829459372853704
1.517527007201342 2.774742097158531
8.962427488964144 1.3203606362416476
-11.653269545294673 6.9281667837481935
1.6088983888804789 3.281217725806356
-3.369120378837994 9.21090690043384
3.4275015561162334 -6.964927844155426
6.993554268043487 7.207512144155275
-11.54308797686933 7.232660627638193
11.459374642320652 11.358834196087681
11.61365497418604 12.490421883925835
-4.048517880475506 9.890998870419198
5.879615245167381 12.543961383424982
-2.345102109983563 10.262025449345868
-3.20734553396934 9.122061319025208
5.763039690080074 -2.2641840289669863
8.301804888358012 6.727068351766221
7.796847388695326 7.068958268149064
7.0448423615390325 1.0268294044313837
-2.3150169428476177 -11.312332864679131
-1.7964695827649415 -9.057133182718667
-6.9513238616549575 4.429298385441409
-1.2360997657780732 11.797383294194647
6.493374239630508 -3.318190863133002
-9.18081458920364 1.6540750914652333
6.321627546473095 7.999151904913705
-8.616535941650726 3.756095695400683
13.867720867984561 0.09603604714850333
11.379344605811863 1.7649945218008387
2.2326019173806637 -9.152831567824373
11.503862104210802 11.39150328573355
1.3423666708985937 3.060145800723623
12.682727392308408 12.5145453764602
-9.8756882479992 7.307458898792817
-2.5367804451439633 8.303560287771774
10.260910640045187 1.3326120564945454
2.907979185792836 13.873825219259666
-12.037209664480907 -2.749639070711505
0.7693948714329415 2.7811962115996183
7.129224689514035 1.832665680654457
8.782095057781282 3.219235577033049
-2.6981139043499778 8.680268249504502
6.496986459228158 -2.6438684539629573
-3.9416558071648327 10.021940121619965
13.963344692427613 1.9561905376519162
8.64688355024328 5.640883392149969
7.687071844956929 6.795189743412021
-12.86156705900111 -3.1465016153728387
1.6221858796219035 -7.896264696816457
1.1223785253565408 2.900367978834356
14.70862742675152 2.191465596793838
-13.39497074850854 -2.378470928220481
12.563864292599977 12.903535728600554
-11.400706369680284 -3.2862780727316645
-14.028170920604921 8.580097908880894
-3.065323688895295 9.043970378284389
-11.10445528716076 -3.2267108735637233
0.6766283200460959 1.6247346667174005
-2.9212392594837935 -12.072225404107083
-1.5401989750515188 -8.696599857638484
2.19927211942655 2.234150081954191
10.235241856620764 1.494723470524119
8.637563188813033 0.45711892187008396
13.685027832210539 3.9588547018863345
6.681201147190369 -2.149778484768065
6.3966982865544475 -3.700040436455245
-11.351123524618744 7.288977685497369
14.139117861469446 2.5926302350633645
-1.0296970812699104 -11.74983791791887
-3.1011326390129534 10.208788934078937
-1.218295398199898 9.403352694701065
-11.988161115740322 8.562177407820142
0.10109565238442676 10.575117655951937
13.655276101424432 1.4866702313807045
5.5158224351564975 -3.247681455512994
6.321721284244936 -1.7259284933387382
4.631003845633658 14.145473178814862
11.960080428227712 12.487330672287111
-2.2384708271477156 -11.146629921826635
4.856218265930812 13.18542279777218
1.59227778534851 -7.6900804956324915
-1.5073826070862038 -9.80448275542301
7.5209450342449236 -3.592271643098914
3.7618408832699495 11.850337012926195
3.67499555332445 13.040364920456632
1.469981356921816 9.555046347803549
-13.101807208539615 -1.818318574694866
6.072080912351201 -2.652257106895958
-2.3816281127566135 10.638038506319532
-1.2387640991100974 8.944456971895775
7.089825721687488 -3.5344273110649778
9.567153655662715 1.0213097579287425
-10.733537562131216 4.955863893222281
-2.1710594741853804 10.588722933067332
-12.729963237969745 -2.2209244038677856
-2.618585154323047 7.876970973332432
10.446108320927225 11.720572683943868
-2.5566318170250963 -11.493068927070887
-2.297626443336874 -10.270986563587574
6.14450221012722 -3.6150650147947196
13.310603715695251 2.0109573820231432
-0.0806247886547129 10.052188244489038
13.182726647734242 3.16175945450359
5.163458845485835 -5.371767513537563
-1.7275031543433237 -12.348145615970163
-5.910070989539607 3.8081197758463157
-12.45732825172063 -2.8152572775910207
-6.583625719547492 4.995592070571053
1.7110898252466455 2.456405499768805
-11.302369415990702 6.425630287875001
10.480854860198347 13.54374047472285
-13.056484476885542 -2.553464294530741
-13.104726109320069 -0.38867544619912753
3.149768159383843 0.3870850861616786
1.5325906040515933 2.7804168695685845
8.989139630045443 0.38779462021391975
-11.55915061449985 6.394196853572215
5.467489422796326 12.398596542248642
-10.829635181233227 6.976798325371048
12.336061706231277 1.3555596317973657
-2.7267539825660343 -12.029248669099715
13.67600627626606 3.875854391952646
-0.6468336309084433 -9.181641637174442
-9.086809266645565 2.863294611551087
5.309535178197188 14.744976575406602
6.647600910473233 -0.6928920603034623
8.94511302735997 5.326101950849906
-8.024708412889987 1.8783739237122012
2.5849628268411995 4.473341041156839
4.654560317064714 -2.791259484413514
8.156010892023044 7.4058151317570635
-2.1174905602663046 9.163346269996252
8.301927568356312 6.909134770550774
1.7515317000797384 4.253718035601472
1.9159173168539962 3.1107134473545797
-0.28773227956558467 9.41613444195951
6.966232959988396 -1.5577597395896283
-2.8095916023330103 -10.435854358836956
-12.459158853049408 -2.6159041283806426
8.662225037942136 3.2490137893859004
5.803722234610326 6.048901912463152
13.407625439480622 2.300752022230572
-2.159484037384091 8.39566306100406
8.188799387174765 1.9211160886278225
5.73257121111616 -2.8363630660757737
7.666194863499571 1.3608210883957537
-0.4895856436069421 10.524549409238432
-8.295766410068248 3.5873937296243623
3.2207792413849337 2.5389384541436075
-6.335288822114837 4.804101555008461
2.7154173184917685 -9.048053772555338
-3.2838640415028792 -11.195642695767534
-8.167650731748434 4.872015153855989
-9.26576080047875 2.4210002196560954
8.132675080836792 0.8216859592665973
-2.7624355124750397 9.551233608464802
5.181785086685005 13.145110304199031
8.130778044483186 5.866715994028943
4.246709136321185 14.017247597220347
-8.027133408253265 3.672009901678424
-3.7935345305564647 9.12407415011451
-13.523233445041411 -2.7580435493968767
10.415203499937583 12.227304668320933
1.5006971046147486 9.342524856990142
7.419893808317333 9.053432630249741
13.615386306728672 0.6433949719226868
14.424788861349404 2.531498187962931
-12.260210385210796 6.688197716113639
4.316941558935786 12.936830386643106
7.591696607432915 6.633840195079625
-0.10174242037229647 8.975231300233107
13.49861273806789 0.1739590524922856
-13.028957744668832 -3.8878162724818903
6.981780672405084 2.163698097772273
15.611247762102806 1.8351313037349684
7.171612675094837 1.3937814698137057
11.784397551566387 12.836517156600804
9.245335663461976 6.572955869181029
-11.233916750183477 8.35792417319075
7.905514532607033 0.3088677476830126
-0.132483122077479 10.071776802141926
4.224002061166465 13.210151037140792
-0.9430294250097864 11.647146639434256
2.944231547699108 3.785114850043034
13.412996469205483 -0.5879195763232996
3.6117266018334395 13.786819492690993
-7.831937945213021 3.490469299890968
-8.15553517952585 4.507558114393425
7.875322238134174 6.221864854288003
-8.712703631343802 3.177622520851278
-12.549378246085368 8.080496552356287
-11.658604551954452 -0.9352295246438673
2.0801209717875047 2.578198503455693
7.129128318140026 2.3725520542828313
-0.43108339393663664 9.325050618992465
-6.636849089830944 6.132914254705792
6.522798059134672 2.3247222219319683
1.0484516997718338 -7.217757964484917
12.381298377024104 12.044774972924063
5.807640234928498 13.155702528147053
-1.1190573158326536 -10.798437321574305
2.617049592852158 3.687999951720163
-7.319138302067189 4.304621974317438
15.994827068208025 1.7039486800904347
-12.704510073621007 -1.382577713545203
-11.780700000541387 6.976281294194174
-12.018506620058437 -1.8962872425838009
11.85318803507163 14.59326658709421
-10.316223489599665 7.174018788735578
3.9365740289621356 13.98145330257554
1.0734039939470141 -7.195723367368629
1.998102335043353 4.041024594665458
10.600289675329597 15.096736502594387
-7.6189764568048775 2.1182911915232596
-2.9123746275239646 9.47188063354676
-0.019555431877581034 10.421104002779387
6.8283915571323766 7.189447347339802
-0.27764388513344174 -7.231497539010846
8.061229710682793 5.611139640178258
-4.1440345510312815 7.861919068632916
3.105209066257033 3.638204103528937
-10.851127757407106 6.540695970971672
5.500987812869512 14.570645737060758
15.901418075782502 1.0894844527404235
2.1438757636904957 -8.274179344507443
-2.3884446026928887 8.73842865461111
-2.8466957306599463 -9.4060956005319
12.717645334604862 12.509821231608216
2.4823053423053354 1.8319044568635188
1.5487001019729378 2.0802348212004693
12.314216497334792 2.4379560809592293
3.848445770657193 14.726861474644723
5.198312572890195 13.241265053508235
7.653390949624443 5.931134713090222
-1.7880424108807924 -10.452194016618494
10.954844601631663 12.429068470893158
14.766919070700025 2.615738511370573
1.9027456991594796 3.5394761044870644
-12.14800954105435 -2.425529661303399
-12.17327708285001 -2.558449305404072
9.404133069364823 2.8700297470922758
-0.13148046272259742 8.692900966298671
14.094372582149454 1.1341141153028407
10.52961266757464 13.022807042620991
-0.4389113497329069 -10.794186307329237
-9.23714248318821 2.431915787608673
-9.787945097707174 3.504318090164912
-9.737494864668868 8.123779867513539
11.563616506298484 12.975511208509264
-10.856880479901783 2.3383316181005247
-11.871618930900762 -0.8759451359302726
8.031254761251875 6.499842551641405
8.24616071701658 7.212998889803015
-11.855989088164526 7.0714990234728345
2.1705315197426103 -8.508114624645378
-2.523423441985295 9.381166665803233
-2.4154749872980004 -11.24895943123548
0.45910151428661883 -7.562241502995299
8.387241578704911 1.7999924342481204
1.5864960169159494 -7.574162696789133
-5.920660196330802 3.1586909455730634
13.65979201712575 -0.44354161556105787
4.98867895546156 -1.1203926965557418
2.8225685210831117 3.6825261764941244
8.383614102034391 1.9584420213345226
11.856424568764933 13.351896112052758
-13.594035959976786 5.655212246577101
-10.776391747613722 -3.8874506820232053
8.83576451593028 0.9790070317949906
-12.547323792928005 -0.2124711908140431
-8.526647026901266 5.418266661211888
4.25350643661839 13.00759039940727
12.924389825823134 0.8788188776826692
12.395180245315286 11.794468297041922
14.691244434285498 1.6086109219313174
-6.80689829319985 3.1497868006964884
-10.106177055585311 7.193319590724731
2.368829897886992 2.61050114403693
-13.50721861307244 -2.7751994553423414
-2.9720787454140543 11.357979520493386
-8.343485734247546 4.796131482650813
14.267116978886873 1.6150014020385248
8.099706257116559 1.7654806819777558
-2.309159962200831 8.577248384593256
-12.88335040698402 7.20368308087273
5.375068894680121 7.930382747086094
-0.1496552625243527 10.314838610580853
-1.8666469389605698 9.220445282281213
-0.898230318543161 7.508318139455742
-9.503000671037697 4.03134984543681
-9.785951609986174 6.372231404317299
14.227536986354846 2.00866536395655
1.2594069524005533 -7.67528732136256
9.786459422771461 -0.5224878776775741
-10.399045932800233 1.6522381554418806
7.8789380291803255 5.978424981872598
-2.5339797463222347 9.408128458074835
-9.975748779489688 1.9217596768687164
-6.73849226302194 4.159390265917151
-12.47584730661639 -2.181118762702436
1.1047499099916944 8.066363782796385
6.670374340910886 -2.3995877188219583
-7.784050981794896 1.1146910504407066
3.3109186960060057 4.941286495044175
7.364612228639152 6.836210115654609
0.5231896083215539 9.564084781238263
1.2688056224205804 3.0382187161576266
-13.173671673942208 -0.6699769498901409
7.354361620922126 2.592778774992502
12.322654805518217 1.2371746603288987
4.102659907689627 1.8799909630813563
10.881800427626247 12.006159637981979
14.983123171418775 1.0073253521059973
0.6114159205312995 -7.572557225518986
-8.310486142714122 1.817621229455901
-4.187389332878646 -10.661956571784078
-2.7670349038407274 9.419099076508306
2.1445534476085815 -7.174320953865641
-8.351133387430753 1.0317300219496595
-1.4187176387893627 -10.091042583575103
-10.205400298402935 8.69918375123234
-9.669377133540465 3.2764689162177376
6.173319011779772 -4.418530997600298
6.079143532496124 13.791290541786951
12.730893676003738 13.191213425058987
1.0555779253486168 9.23063899732532
-7.780144801122864 5.470343889354684
-8.896696851831415 2.784641539183598
3.1004343081892003 15.056012258044085
0.05612047168245815 -10.012090062848173
-11.32386505574034 6.597609922979695
10.331424244014919 12.318970741543016
-1.1638783695940669 -12.404195882253198
-1.1436029567401487 -9.44613580484338
8.090960942526756 0.8639662366411238
2.6238228253403664 -8.251417689677679
0.1622246243761546 7.607482551138466
5.941662575984068 6.642188550761843
-2.899858726067578 -12.19478437008099
3.1253752560328554 14.838910204851087
-8.703724854255324 2.7807658563751163
13.231746203909431 12.607553791113567
-10.862767358229341 6.556640518826814
-0.36039912196252205 9.355429756646288
-9.801654779259863 7.71719847301
15.015224744171745 3.1475095041036987
12.490050232048594 2.632060256348342
5.151494666505108 -3.41033359227692
6.109444733065336 -4.137887252717034
6.670384696027582 -3.2122325774868004
2.8305738560423874 -8.536582563519655
-0.3456692069621784 10.029463379153666
7.079638143172182 8.079094358192867
13.983364666385118 2.902393206246337
-3.107014695388064 9.632345442876327
5.2150707123092355 14.82376817136303
3.5797313561226884 13.158563373214674
4.095290655420026 14.29265731790281
5.371946292068003 13.502815058782694
-11.469724081312577 8.540156827570527
6.033960518694927 12.737490932125061
-12.032071735570197 5.961637981658903
9.453350726272909 0.35920461640750045
3.878461448730956 14.033431401951482
10.070744297878875 14.721828185104439
-1.5211466274291816 -11.60728612034658
5.102543798979251 14.492915755469925
1.1451496340190515 -8.812073608535561
2.6088807739844952 -7.5406370470469195
-10.811380385712896 1.5726626901442948
7.324013997558107 4.176722872182115
8.230285357584116 1.8815035500614679
13.502778140465125 0.6447356925178738
6.484615806137919 5.747327007378069
2.5457897259825737 -8.848565192568765
4.888321710599142 14.450167221490545
8.461693264879386 1.090543914109434
9.70000490127424 1.6340244045505603
-7.233265947199355 3.428361467186767
7.643495712316016 0.9156117775414736
-0.9991310032619316 -10.167050768710501
-10.494514825271755 7.478213970413895
1.410995263600166 2.628826108643308
-4.0506227318041415 8.97878145097445
-4.216823633535652 8.419525703420303
-2.766672185134855 9.664472027655052
1.6011480336051385 -9.099877757682396
0.7966034413107015 10.52795266999937
6.9289575715646725 6.145799752966199
-6.644975086070847 4.218143384919055
11.394399642089754 13.295053336800198
2.4214146914441104 -7.27199263051433
-9.770932394185015 2.9508900439950767
1.2372076718703444 -7.395558188659598
13.30157446051632 1.2283271665154205
-8.240785421841284 2.581656198087946
-11.843021951188582 6.555965588296207
-13.043984496299688 -0.8493295885040084
3.2572537662499084 2.4625190056616058
13.08393230903339 3.1564618399853446
11.222928051647989 13.248167655897216
2.531798758109778 3.2384225510923383
1.4076825212281379 -8.0806398914151
-8.410278799070628 6.178391343960472
-1.2443657714600724 8.590246195451293
-2.163031615614671 -9.309224957739222
5.940762896664206 -5.108067142376187
2.75935448034219 4.081248252982185
0.5390322721789698 -7.918434459668044
3.803782128208567 12.606256772928985
-3.1766652958748067 8.546682563319674
4.598171337987484 14.512162914983664
-10.324895268347342 2.736497294393035
8.43453579595261 2.0606840375838775
8.007227686101476 8.473345982338524
5.925012973022601 14.230382103243686
8.029317205419607 -1.1389900629537397
-12.837593444993063 -3.191054233366928
-8.238689748055517 2.9310853499389853
3.1815796202971702 -7.640098905587125
-1.2753086067660995 8.347106831912978
-8.773170833649566 2.5945994229175815
-12.934695987799126 -3.2396856285469817
10.546020566386385 13.283016851720713
11.480928400387143 13.474560363737707
-8.222264701462306 5.580369693575719
-13.854444303871132 -2.042981004122989
7.928931207494351 0.3850031103072069
-9.494236411832642 7.735176405357529
4.049740138872465 13.186804006327337
8.250513265451596 1.8295252654135958
-0.7106170712600512 9.218566493332032
-8.044962081202545 5.468723364137191
12.60090471827404 12.588496333503203
11.907391609508867 13.332740439879977
-8.488777187134797 2.7652920211650467
-0.3842061286927045 7.896549046375679
5.947947774159408 0.36247189977805006
-10.578543886625233 4.03198974085784
-13.49705898348697 -1.0565865793634568
7.656366572696424 -1.816790584831287
-12.659145493272181 -1.337732865402981
11.690106233302206 1.407508886397934
-14.060008290320608 -1.780222107365034
12.425044645506278 1.181664600781601
-2.6638755629935655 8.55097053233476
-8.943415387199936 4.994664047242803
8.297663156722571 6.335048716783389
2.69045029696978 3.936585700248442
10.956198927659099 15.298102836635348
-11.668918355386378 5.844184974023322
13.608950801437654 3.2177667035055233
0.9310480463804305 -7.232383413744687
7.979443260668563 0.5091549919411276
-12.611355783477364 -1.188659413338867
-10.659414680830661 3.8146896826076837
-8.663165360503207 3.3497036523877006
8.772003834064797 2.179455787163694
-10.181519908700537 8.125674540753616
6.445026727724477 -3.0417342686292614
1.5616408216030566 -8.833204710801954
13.639037185813583 2.331351023578072
-12.244686270648367 -2.7735580720247306
3.525943891537394 11.672619438044748
-2.4289856211189838 -11.379957978814378
10.154985633635986 1.4198017693388854
-6.878759540302237 4.110645488644691
-12.515569303845648 -1.0723498762094554
10.976350436843745 12.139445676924296
7.466156748705912 7.507783043837614
6.3867689434043164 12.278983867166263
2.787977908375064 -8.87025863791536
8.863041420894907 1.5016745629951753
4.818832060660949 13.69297212585262
2.918635077926007 3.2995137395530607
2.705707640672629 2.1333029028715274
14.442418759144633 1.520366083686181
-10.412157686749424 7.397009949075439
1.7054721703519349 -8.591307413302893
-12.354187807415927 -1.96784138462723
3.535315700835222 14.027090512964035
-0.13267451007355535 8.68695123575815
6.209360638157018 6.159362546136556
1.0361050529480695 9.128848655390382
-6.412292299846065 2.3236315313468463
-11.214513615537179 -2.3033858595072094
4.519501301084245 12.992742825020056
5.09098615611073 1.611823137485537
8.729919259423182 5.9705879677611495
-1.567672400340023 -10.091575904115107
9.26323906020945 2.9491558055000215
-8.043294159589509 3.7563431923478023
1.8568757214643727 -8.180793523015597
1.0189923458414318 -8.618988181054007
6.035520490137168 1.1221558193887506
5.003895900060841 13.343379051234827
12.018432013099142 13.836100029767362
-8.851446259543438 3.331663067494093
6.499739661689642 6.849579678715738
7.035048157011515 -3.6466374466738185
12.920352232202523 3.114876092468929
11.395051048379623 13.204957231093804
4.8114789048601425 14.653811220855323
8.474639234489288 0.8626367510951706
11.230055694901994 13.027457875455722
11.96337517199374 12.692689579063012
1.0896854890166479 8.94574348220451
-8.905109413515818 3.806197222849451
-10.650897668063545 8.134052174390952
-0.03293883405398984 8.60523862786389
-2.0035880767451792 -11.259630606003746
8.44611723230804 -1.8880281983636955
8.937143172192926 5.874373487911214
-9.23960482643722 3.9782906050362414
5.29290765986303 14.305635850332447
1.3556307846297404 10.801574244857182
-12.068115901483155 8.343795842135906
10.642864633103773 13.320588594442665
6.079757546369086 -3.8263877914638944
-0.6659920317747352 9.61957338633888
7.328323513958908 6.774041691484934
4.6477738653363545 12.914975848716637
7.995203333892612 1.2346196491647632
-8.298264620401003 4.824420994453561
-11.609178735249479 6.28547514277763
2.7021047962717546 3.9524812346093245
7.932889950459106 -3.4441853761825967
2.0833881330055966 2.0699375020634534
8.4516587044244 0.8493695657435048
11.902887451643629 13.426940204641344
7.909474176614354 7.124087688786017
8.071086683122864 0.7197973442978259
3.8670874455482154 2.9389604499878654
8.083918885698264 0.8288623354629587
-3.005381164836056 9.748683313531384
-0.47571418632165074 8.560238468126872
13.589540144320877 -0.21141572365089356
3.021179940614319 12.808313791817163
8.355307093999759 -0.24699480999121537
-1.997717698343203 8.677541747388348
-10.774319524698122 -1.8036811818704028
-11.798477346568152 7.624679776863251
7.680018544665916 6.659016664790106
5.282971890900739 4.150000459142665
9.803090176977772 1.6534798677546838
-3.4293381076856755 10.392925341731274
-0.9032510925947286 9.310736024352487
-6.63066577083306 2.9697311759542386
-8.068952030110268 4.523015289445409
-11.73464414965187 6.359740967067562
1.2459603717874481 9.165836383426937
-1.3641553377580953 9.062291463534711
-11.326659802935668 6.562782563951935
3.5981693490474154 12.113423740139103
-1.4733660427976834 -12.323559678862072
1.4794994210524952 8.668944435664237
-10.714588630723892 7.775682380101439
-4.274768022564847 -9.637188085395252
-9.547874500971817 2.605966313537156
-2.7633767429708205 8.205699856252746
12.27474788080447 0.673600586337011
-6.624715836522303 3.5991329227737676
-3.008837542922617 8.000962252407568
0.4633531028031372 8.90207329214013
-9.43381719871691 2.74368708234669
9.58847000206874 0.9973825358603663
9.45305661412929 1.592177031373997
12.2412714694065 1.4749601369611542
15.638764908479128 2.9490281915026695
6.375343524650091 5.904028046205264
1.7164363959803792 -7.721578614125422
-8.93908115398165 4.72718131869315
13.314928881618915 0.4240350808317317
5.763432017368584 -0.877896183548307
7.237120904303303 -2.41362858403396
-13.031434432427861 -1.477626457243081
7.442231230381928 1.60093071680285
3.6080913385430344 13.354974291781394
-7.53428198805071 5.579571751862726
-8.472944979657283 -0.09606540522273832
0.9264962611170016 9.83307387980663
-7.013025130553996 0.947056261472869
1.7388203704891598 2.9151469140497133
-10.092458865145773 2.8377215831057088
11.386856380851269 14.033590769489342
11.070123054852175 12.8296396108883
2.7577506950176787 3.4339247562927886
-2.9399541793603 -10.393964537003871
-0.23351671792034512 10.849235074835594
6.353549023838807 -2.979232817305704
-3.7235884309905396 -10.499095751143672
-10.923961328452645 7.821584324783999
7.990740631122783 1.4790355103393587
11.077868275686024 10.460968890739647
5.060479641281214 5.91269081819092
13.0524167842882 0.6549561429183884
13.368472219527249 0.8338083561581239
5.770231282361036 -2.006847621758352
-3.689324748039442 -10.76391864907827
-3.942182515481057 9.436751359008278
-6.668860492650909 4.827821129988948
-5.875738329678894 3.4440114080541653
5.972285980667943 -2.928078207020193
-12.912988993447259 -2.1759694938253116
-2.055762600270639 -11.207910984214596
-11.302299435940288 8.11608450441871
0.19126144788914431 11.297285925745319
0.1599843598299862 10.649326264119523
13.405438407334737 12.297140585070427
-11.16782636276364 8.386371642440677
-7.660791271959863 2.6463874539703416
12.08611540410361 14.308257827790186
0.20865394426149814 9.591572290212952
-7.223386365335239 3.557536237660478
-6.673987841232337 2.3457883591611752
-9.846965756421229 -1.6002139648854734
-0.7168925856570807 9.969237443090215
-11.513911202781888 7.615689588976751
-10.335838261107932 5.73031092255866
8.796007321312981 5.785327987431924
-8.132398470604771 3.7495651253258564
-8.90449242993553 3.4764297426113195
-12.093426980286717 5.816890188048706
10.037507971730212 12.166445599854647
1.7798542023462158 -9.418894824732991
1.3893797532107595 -7.648155124904839
1.696325392400079 3.0755647622894595
7.327310917745539 1.763421045809699
1.5622950273027685 -8.378921990946065
0.6613018531297472 1.45784363406615
-11.102367737949836 6.731749398458356
-7.786011097643905 4.302124426865259
4.669819397070201 -1.3755225612060955
1.1850265790840437 1.5215031386684177
2.7253971426219428 10.973576730025352
-11.71577682899344 6.482687700262151
2.8051370845723658 2.998002595090725
-2.695909067238372 -11.347431606745104
2.124411051374575 3.1734248104123193
8.470248117715299 3.1528480882280125
3.6841341364219806 15.488050556711539
-11.80629494545662 -2.1903053414958764
-12.226294305655873 7.061703913436338
-9.775188526577713 2.5088155556175886
-3.5863324992133485 10.56088998788289
8.370030367225725 1.3503095781580636
-11.933582221969237 -0.18933121141673537
-13.280056192340798 7.795473538095005
5.219823616129307 12.612583136932498
-6.179761643292377 3.1008746350638727
-13.546662824641244 -2.5470018694715706
7.071049090542618 -4.491665868511125
-7.878240021236741 2.5598464678807353
11.898195978351335 12.518235145929443
7.968308382705594 5.608290662018698
-0.989374386893697 8.87445766193105
-11.053130978743976 2.8734584578906963
-6.58630031468276 3.518485931457058
-7.406436950152326 2.8912608600474745
-11.434307064008825 -2.6863306081280354
10.146629592766422 11.875201842180134
-8.620721082300621 2.471140427240297
-11.129510880512807 -2.4584985974769666
-2.53222596339274 -11.799225098695462
-8.364102994860447 4.274441393813874
10.621088992410716 13.8004876535283
2.9806850363959256 -9.14044585018247
-6.628728809407578 4.99584535728633
-7.639007679598638 1.3540413158868607
8.827444876246458 7.67443488510547
11.861298033630383 13.702513870063683
-3.8922185763960906 10.070282143757641
-10.698030939899507 7.505503137131129
2.0071401927832158 -7.623998833672537
11.948715667406617 12.279925897139151
0.6049753897064785 2.772880115596525
2.22023258122361 3.934033291777679
8.68676253176075 0.7739019875445107
8.210304617917453 1.53824408317131
3.4605263502756296 12.767422552837521
-12.295126954386667 -1.4234381173625603
-11.563685576284183 -0.017209229175133345
-8.331020779190697 2.161015787637
6.9580398342927205 -2.9749403107258754
0.8112919727690736 -6.343458446737298
-4.414795794744371 9.01453066458797
-0.39225863939208194 -9.660425655769153
0.718879436318663 10.426654817068934
6.074183633252125 -2.770562703250391
4.668789431099933 13.15636625463436
2.006369308736262 15.371465009386714
8.548057483067536 6.622398361260171
-2.3274875778750457 9.30355828218816
3.242551503778807 4.487021150302688
0.693853278323318 -6.455368278468379
6.01510344805044 -3.1913689250880495
-12.260486903775789 -3.5592570483784387
7.643854136399048 -2.1953454193937567
2.0415486226111694 3.083905471776984
7.991975840837731 2.7393242135881763
7.578301696801028 6.640208110031346
6.000414150507777 -5.342530238738618
-6.060008208185203 5.182858428956096
5.31471933641314 -4.084018349242285
4.638782240402485 13.179774117888137
8.740950142756686 2.398975965378325
13.697233290565208 1.298395008714797
6.673272130926895 -5.051369112514744
7.3860993823546846 0.11974215544039413
-3.5012305539245325 9.071240858855441
5.758432056265818 6.065977935443659
13.288894999072385 0.3342806281780404
7.56013389172159 -0.6724189847208923
5.757643857406047 -2.795504494699272
7.106341549458702 -2.229316819960792
-2.4770756411031005 -9.851380513249872
0.9090375673781352 2.571238040110444
-7.881360926442298 3.209734044559501
-7.032851706167833 3.461291142421179
6.424585253450411 14.473913846585825
-11.463037078364376 8.064315351966071
11.96136022537667 11.890650108386055
15.21867712703948 -0.49777749603972055
4.898553573946421 -2.9870266130629264
11.595842778487057 2.486170214077342
4.867184530972709 -3.6381003221583637
-9.648054596926013 2.907894131935893
7.347474535911118 8.009011853073607
2.373729898194002 -7.868932096567726
0.6088869775937092 8.289125493891675
7.882265512477704 1.3144273506612696
7.582365712807201 -2.5134314056375224
11.049525440725041 13.297615666034947
-8.303764815828742 2.647378785287767
16.1712310909073 1.3159392414499336
8.876198846115951 2.8818185037383137
2.691771928807821 2.1398803766590695
13.186578668450442 1.6582626646324974
-6.635138452690157 4.572532048379887
0.35630927317240096 10.478295600843182
-2.2912749088548683 9.830648626070971
-7.633005785027086 3.5641584760159315
8.81948744506469 0.001216368324138184
-0.017275715471062422 10.159050590822531
7.046179166242912 -2.5121962140234437
6.3305032985888054 5.035700483536091
0.850436100481116 10.287046684971203
-2.6418647955101457 -11.852807207347984
-0.28804594175008313 8.828216285787681
13.706243042078496 0.7135817603878463
-3.5991166314744314 9.322106623677916
8.243051909877794 1.3781797099143438
-0.339861138040626 -11.449511542961291
-10.19027050790838 5.45193487545515
-8.34928159945728 2.163957946752874
-6.665026824707282 4.2572794971199714
-0.2807811643802127 10.893550108144376
9.659887349284713 1.197025085176818
0.7195728938234245 3.8819570453890346
-11.858494819712087 -1.7124279964887368
1.330083164201766 8.245313830185525
-9.28550140461381 2.75504142912007
-13.23381202170534 -1.8135235794327176
-2.1284912827355447 -12.519818370486659
13.78779472905487 1.4248574142052413
-12.136052428900353 -1.8213367734841828
5.218209302299691 13.834495771487932
2.358989868482682 1.8223293616182672
14.054163431988634 2.0064695797118817
-1.715671027166007 9.423153637660947
-0.4217059379071917 8.761111169976836
7.514693878347392 -2.8572698636181837
9.505089950956158 1.5497944896322209
-6.997796611502366 2.0652791836614677
-13.100014915936072 -2.6706458471433976
5.910401770169266 -5.642441732971957
-1.5091044601909043 9.21084428043165
-1.0950282716578417 -10.760920812847166
-8.246838814879142 2.9526082713814823
-7.922734822960841 2.8052544004456443
7.940862682739591 0.5500369731844743
-1.8015914259888643 -12.606172932889924
3.4367083478816434 15.237750029772185
-9.039781341273672 3.2280748097720746
14.190744443393823 0.6326159448010626
8.026906999527057 6.721510782542467
4.840419712688402 14.363128405645623
8.979716744503145 7.561666477878724
7.6082973219551775 -1.5237732806265636
-5.722592971220527 3.2094509610163717
-10.079487569641422 1.954325620199858
6.085323029872425 1.2792453344760042
-1.8467338237394613 10.964066000850021
-7.43037249207425 4.728819027630406
7.6196184156806135 6.003047694052761
-12.096005603494532 -1.7329258481718026
6.9516693714694995 -2.8393538365503077
-3.7561714136377047 8.642798529182242
3.8890960953404172 12.900727831510675
0.5637614802060225 -9.528267679237144
9.560061268870438 15.037850362323482
-2.1550865794480774 -11.58646098630542
-12.639810597170179 -2.8658061183417325
10.895718491382164 13.84976147311994
-3.940760339373552 -11.504205532831351
-9.69612076608137 1.584567151991359
5.0567931539665345 13.8239344015746
-9.672859757007254 3.5804592497145205
-7.511232280146174 3.419228231021084
5.531603155481853 -1.6758448349504635
1.5937656384789145 2.0746211283105755
0.06607886672098409 9.387540279531013
13.211857480095082 13.28596788928746
-13.731036094784749 -1.321129047527212
1.5263665920829212 -7.495387530449611
5.166001184696574 14.908414917638922
13.916426686527764 3.30861065123343
-8.801957146106732 1.4693741232663375
4.469297251546911 1.629472670008035
11.553211599570995 12.532910950218099
-8.827316000939465 3.2909053997386675
7.931509141913629 5.889961544132753
7.198321046244499 -1.8234399867752094
-9.305745918393619 2.0606470387771463
-8.19088263996977 3.378655416511935
6.7813243093002455 -5.8470459147527105
-14.274839371160112 -1.5955119153944786
12.870328561857807 11.835804789902301
7.238790035426073 5.015657996125313
12.733502484614423 0.24847320826181196
-13.999230420893507 -0.8172997430789857
-2.4057882190501583 9.204826264501097
-10.774981351984051 4.9498840891514995
-8.17845370265579 3.6911094401626405
9.284674595895522 1.259595454786745
-1.0335852554433886 10.573439773386127
2.042338288048042 -8.351307098090192
-10.099559822731527 5.851725083407145
9.330961475892916 0.924806898372299
13.356425404804007 0.9139825227674877
-3.2552862815469834 10.480995368853614
14.802264203933753 2.066503471695907
2.173970380132419 11.56972831761116
-4.2804539312643435 -12.068207075413273
-9.500690997048348 1.9280014205271891
-13.608927172356134 -3.368031042832011
-2.604802041876674 7.5051909506022945
1.0440624693090204 2.8438191482556343
-0.22726435371372805 8.463041042963594
-0.9888323773202248 9.63395964246636
0.37730459310364206 -7.434176824580943
2.2288988367688756 -7.164887623622345
-6.436868015082973 4.934409381665722
0.2826236609781154 3.68507308911342
-0.514032196090271 -8.090152028253145
-7.121194231141552 4.557270203670002
-12.351393327400606 7.386163318482633
6.724071198195444 2.5085998537669547
6.372488130525224 1.864570166395883
-3.71089739788491 10.243487892992153
-7.035509805255543 4.503555100555215
8.061721523556308 6.4508240020809895
-11.60526853653479 7.502997356378248
15.363255776623047 0.5962767809052727
3.0797903878130004 -6.825330390762933
-7.044338671220442 5.5623791984823185
6.719307690413519 0.9958040291656663
12.958839147111389 1.0843895023756933
3.1355320699189986 3.912752560013292
-1.2815744567130212 -9.676585629537145
11.732308082802835 12.20401224436987
5.336756558232956 -1.2357110876940964
5.73252980923523 -4.38769755773999
-8.729020639738291 1.4316896166758493
-3.3148842054635943 8.972243673386215
0.29272471862710225 -7.4457823000501016
6.0910142822159425 6.0858127267287125
-11.611768744210654 6.538492004826529
11.812380393512125 12.449874897883717
2.9066935673014553 -9.033138330532385
11.5083277734318 13.262343276655624
-4.287379280219685 8.385483712280092
13.3245974471504 1.6793242924213538
-13.80807478955256 7.610695251114564
3.2879891927465987 3.919610923092652
0.2737421565315916 9.450893542745504
-0.48115778002055754 -12.135914437866543
2.734281221246267 0.7420464299393923
-4.227210918152556 8.18061208204659
6.365385264868285 -2.3985483423245784
-12.38785778041768 7.758868827266499
-2.1922389732504404 9.190567817914491
-12.7632227815484 9.02377091342246
12.89716953910457 1.1272064032834677
1.4085292010390154 -7.496257872095478
5.958475129308821 -4.082786727008722
9.095662111220863 1.1526133979642645
-4.356526643137711 -12.633145906030018
5.903412809886355 -2.910766592666222
3.090079252621145 2.7514959025400003
1.8873337829135977 4.151364167604045
-2.077486575726377 -10.761248672364006
8.010571075722208 -1.686353262179434
5.124313727903069 11.315004429034033
-8.164755070528834 4.102792352288534
0.738860846341476 9.729473089225644
4.867000994477368 14.113614688284782
5.403191269380216 -2.9289172425009085
1.5999535987952949 -8.95407002519906
-0.511089518914537 10.73836563378678
7.4769918153320996 7.763013000554837
4.33928012139088 13.070813356561594
2.634915807161465 0.20107678867691625
-13.176319874029732 -2.3881143981280157
-12.41263034239514 -0.8060861705932745
0.5484680278807785 2.9386517154717193
1.0763506636077613 -7.787307480624119
7.409365101102563 7.524419496218297
-11.586592683690867 8.189369140445006
4.868668170427707 14.058108909460987
7.275610490663299 8.614544638467098
-12.653815827158557 7.141474325944776
7.862633714716133 1.7180549141599901
-12.646262710866452 -1.3698806261147833
-0.8304140799405746 -10.332147193747735
-11.038925687346751 5.359456639299343
10.9635935149101 12.367871540332152
-2.651071886137877 -10.146767563572773
5.085001620764964 14.126162167762487
8.007543894283112 -1.5277106051265914
6.595276288957097 6.98744416842745
5.363043372604314 -3.520740469995226
-9.939267028573127 4.8372479521438585
6.197170540703532 12.525437880472877
1.9957690461041098 -7.737644717090218
9.570715279540789 13.098986750635376
10.917671057505771 12.345940920575762
5.554149135629962 -3.01016069608731
11.041608225495803 13.486993040464966
-1.6992679534828625 -10.58470533167079
2.2297795649993297 4.406458395049161
-10.652785657002376 6.955406934599637
6.474443715031065 -3.783988606076111
14.161926551135371 1.2361936149335233
6.5771963477174396 7.432980577267516
13.139081161690136 2.517691932765627
-1.5574450978949854 -11.258124662512415
-6.901495437737084 1.594061059944122
12.519227605724444 11.235841951090249
0.36376745475795336 11.418424339943948
5.825238541227017 5.808797710808658
3.3863296851877625 14.31616999411612
7.504318570507063 0.4377540462555478
8.003914236338908 -2.2504309968592553
5.605194613993284 -3.044902812965266
-0.5645556473334294 -10.38043160952054
6.706681569919791 -3.851493505927669
5.983202173713214 -2.018788474605814
-12.767926077337334 -0.543252133969103
2.280540945708825 -7.279003490941762
-0.2821068940307021 -11.399772651811702
1.8861897693560308 2.8461641984165507
-12.03066824401336 5.272466268987464
0.7114660558215576 -9.502976564103967
6.0907999109858695 -2.0420665483956286
6.1884165640536555 5.2276828835235
-0.5448448252070843 8.786044464402355
13.493844536896333 0.20492832649927828
-1.76681953751992 8.385877852109523
0.775570181646351 -8.28033488465815
1.4654907185344104 1.2545340715342437
11.202606780582105 13.130786813760096
5.132183081623688 13.23350209308818
-6.931011303200806 3.4312099484562713
2.322987234311442 2.1290912808426095
7.5607457525353405 0.8575263156537406
1.7968289182286743 -6.956245177082373
-1.0551119435288066 8.595479755857555
-1.6614421509631454 -9.263011553005578
10.492324679504474 1.096768623596343
10.858079011680534 13.989975011940595
4.075882787946188 14.024889917657243
6.9975797536558515 5.2918783343094615
7.811114926032742 6.027239552957513
2.1175795114644713 2.632095095956767
6.198582710562285 -3.0862300227035906
12.423883683990468 12.804338188349957
-0.044398184582286615 10.861174843292869
15.18201521133178 1.3184726031537708
2.187940286400816 -5.663326909568671
3.705108984492396 13.598758614744947
1.2091277182194693 13.444485586845454
-10.24419934677455 7.685899315341667
-0.18531846259432555 11.650599694625424
2.1631264126226455 -7.523760581916478
12.394899057938366 2.4038878969925177
9.253790394954985 1.6410476265883338
11.472290077074158 12.72457863584921
4.724401802562019 12.025630969286093
2.224146185067199 3.2644815423624416
3.646669816747366 13.888474203658056
1.1756303829580257 9.795033207643167
-13.111210663713452 -1.7079644610156444
8.818451845352882 8.69490488715782
-2.105584393694827 7.799050031470477
-9.631205027480306 1.5588178489450397
6.438642234484928 -3.110323841539623
1.8577273076771186 -7.201527807443113
-12.918435420811148 7.034188096881403
-0.6491897154324748 8.284159394447165
8.472464987583168 1.3510290442761215
13.342547351044187 1.5267888842967512
11.200999476721528 13.433510855922279
-11.074895351828077 -2.334367929754356
-1.188037101246329 -10.02516509189124
2.341829964571591 -7.222843591374835
-7.397011422728173 3.356752433433713
3.9358892920511996 14.401181597211362
7.870626949947671 5.629795629733468
12.25270182614296 1.476131257097131
-8.533018501450213 2.4503153862535867
2.2204988547226376 3.9079623336745315
12.56392360118795 1.0707460068373083
11.98898127267108 13.464722626191922
4.038847814973866 14.426621927326494
-2.7561724754392136 10.096416523256599
10.822787865072463 13.460944482269928
11.317237226879305 12.592558654768956
0.1658702571034113 8.375412269661055
3.268877368113655 1.2365960717016973
-0.9608598050710856 -10.067894277000319
-2.871026900024978 7.967049643662742
-12.765425784624144 -4.313172499406718
6.121164731355722 6.256679034876086
8.247537029009004 9.3489433132141
7.277486488005623 -2.718139905659559
-6.501034353529432 4.906965687897633
2.2975570510051266 -8.149931913574484
13.255087944605306 3.304048583118308
-11.277811507553176 6.7036962421397845
-10.85764855967471 6.068905293535753
-7.0420767456811095 2.991509792888974
-11.805869130413 6.42225055080828
15.284992516072627 1.7129124385809162
3.3140603549883627 13.987393723888745
3.793208320116856 13.070103486713059
9.352135264709835 1.5039207002570463
-5.5149429813084385 4.99826318958885
-0.5770104283486819 10.272765347214266
11.728681901302043 13.231945777161794
0.010516991021922717 -10.426311780162695
-1.2990067397142036 -10.945481775821422
8.087948061149143 -2.2438744647512046
-11.490875108618118 6.433905567711389
-7.362596721710575 5.44137857545012
2.2784721834851647 -7.621888972696649
-11.163481936214398 -1.284976170393512
5.531664282599687 6.42404903705551
3.301046772446276 5.009736543040005
12.442168376916289 -0.011138233621901028
12.18862576095109 11.4661164961173
0.5564652428194832 10.467180105310897
-7.057312534977582 5.072069657329718
-12.608360937602185 6.263385703531416
-3.5746229006113897 -10.310359193354072
-1.565460403332998 9.52381960050279
2.6431419835734995 14.330136040906805
0.7272218555942421 10.717953052761603
9.281113952764446 1.5174302090587015
4.2042749342694945 13.708466395266726
2.3688686625901725 3.843465393245922
1.9689105821110577 13.52158869257559
-0.1313893461546618 -8.523245010181947
-3.285414135544282 10.348358914082443
-2.6752252852449705 10.08548249377125
-10.5925753287415 7.076214481926719
4.457364716612662 14.639676917135963
0.5334659644929769 9.832929153796343
-7.171638421706245 4.645101861338074
-1.9721692719447246 9.082298631434075
12.341701801424868 0.938760777250265
-3.073450404651308 -10.993875855955892
13.675359793419341 1.2532418715131135
11.84133732494613 14.15740985410028
-8.215532579371924 5.7902318894414755
-10.105878624941571 0.5483280532699375
-8.224194188470822 2.0921485192224774
-12.23220910532801 -1.7480991688655085
15.455525629203137 1.5444763839979079
-3.2385942766233162 7.697342483510207
-10.601000403156258 7.099056497910367
-11.115233604596446 6.58447915576982
-2.9841579580638427 9.479414831557733
-1.282549583452539 9.436161751362537
-10.712174988284092 -2.636962968299711
-2.4319102962688603 10.46317304816455
-2.8522075303466075 -11.221171248539958
-3.4300740049330103 8.89556653662042
0.09307817254125333 11.067798751930567
-12.665943037090496 -1.7094066104234353
-7.604417887848327 2.2761410517689002
-12.255923954641757 -2.692412039169038
11.08095482094793 12.585574297542019
4.881437158971805 14.563976526574363
1.3966206043790297 2.7773973717451885
-3.1255828890185473 -9.121281926435822
6.663687284579783 -3.7527115997458775


==> 3/C1.txt <==
-1.2232 0.262
4.9011 -9.2917
-8.2331 -4.243


==> 3/C2.txt <==
-1.1993 0.25469
4.9079 -9.3088
-8.4258 -4.3165


==> 3/C3.txt <==
-8.6212 -4.6557
-1.1756 0.41022
4.9067 -9.3056


==> 3/C4.txt <==
-1.0802 0.46804
4.9081 -9.3105
-8.7665 -4.7391


==> 3/LB_UB.txt <==
1322.5 1384.5
1367.7 1384.5
1380.6 1383
1383 1383


==> 3/M1.txt <==
-0.78575 0.56366
-0.85215 0.52167
-0.81477 0.54531
4.9011 -9.2917
-1.153 0.33136
4.9011 -9.2917
-8.7463 -4.5753
4.9011 -9.2917
-0.88972 0.4979
-8.7463 -4.5753
4.9011 -9.2917
-3.0184 -0.87302
-5.0531 -2.1867
-8.7463 -4.5752
-0.81679 0.54403
4.9011 -9.2917
-1.0394 0.40321
4.9011 -9.2917
-7.0441 -3.4727
-8.7463 -4.5753
-8.7463 -4.5753
4.9011 -9.2917
4.9011 -9.2917
4.9011 -9.2917
-8.7463 -4.5753
4.9011 -9.2917
-2.2082 -0.35009
4.9011 -9.2917
-8.7463 -4.5753
-0.82162 0.54098
-1.0873 0.37296
-0.86894 0.51105
4.9011 -9.2917
-8.7463 -4.5753
-0.76084 0.57942
-0.3369 -0.13296
-8.7463 -4.5753
-2.9366 -0.8205
-1.0974 0.36654
4.9011 -9.2917
-1.1501 0.33318
-8.7463 -4.5753
-8.7463 -4.5753
-8.7458 -4.5749
-6.7386 -3.2749
4.9011 -9.2917
4.9011 -9.2917
-5.6506 -2.5708
4.9011 -9.2917
-0.74736 0.58795
-1.0995 0.36522
-0.92475 0.47574
4.9011 -9.2917
-1.1396 0.33978
-8.7463 -4.5753
-8.7463 -4.5753
-0.82309 0.54004
-4.0756 -1.5556
-1.1071 0.36041
-2.6703 -0.64719
-8.7463 -4.5753
-1.0256 0.41198
-8.7463 -4.5753
-8.7463 -4.5753
4.9011 -9.2917
-0.83726 0.53109
-8.7463 -4.5753
-8.7463 -4.5753
-1.4141 0.16412
-8.7463 -4.5753
4.9011 -9.2917
-8.7102 -4.5518
-0.70594 0.61415
-6.4857 -3.1111
4.9011 -9.2917
-0.91974 0.47892
-0.88902 0.49835
-8.7463 -4.5753
-1.1236 0.34996
-1.0496 0.3968
-8.7463 -4.5753
-1.758 -0.058399
-1.8225 -0.099434
-0.78214 0.56595
4.9011 -9.2917
4.9011 -9.2917
4.9011 -9.2917
-0.78304 0.56538
-0.8781 0.50525
-6.0481 -2.8295
-0.86541 0.51328
-1.7679 -0.065169
4.9011 -9.2917
-0.66395 0.6407
-8.5863 -4.4715
-8.7463 -4.5753
-8.7463 -4.5753
4.9011 -9.2917
-3.3616 -1.0945
-0.83862 0.53022
-8.7463 -4.5753
-0.74455 0.58972
-1.1537 0.33093
-1.0961 0.36739
-0.86534 0.51333
-1.169 0.32128
-0.76871 0.57444
-0.89868 0.49224
-8.746 -4.575
-6.2118 -2.9337
-0.84701 0.52492
-8.7463 -4.5753
-0.86154 0.51573
-8.7463 -4.5753
4.9011 -9.2917
4.9011 -9.2917
-2.4528 -0.50865
-8.7463 -4.5753
4.9011 -9.2917
-1.1604 0.32667
-8.7463 -4.5753
-8.7463 -4.5753
-8.7463 -4.5753
4.9011 -9.2917
-4.822 -2.035
-0.67379 0.63448
4.9011 -9.2917
-0.8543 0.5203
-8.6742 -4.5285
-8.7463 -4.5753
-6.8099 -3.321
4.9011 -9.2917
-8.7463 -4.5752
-0.64847 0.21643
4.9011 -9.2917
4.9011 -9.2917
-0.69316 0.62223
4.9011 -9.2917
-0.95922 0.45394
-0.84651 0.52523
-1.384 0.18336
-1.089 0.37188
4.9011 -9.2917
-0.78647 0.56321
-4.3205 -1.7128
4.9011 -9.2917
4.9011 -9.2917
-1.1025 0.36329
-8.7463 -4.5753
-0.64458 0.65296


==> 3/M2.txt <==
-0.77873 0.52222
-0.78148 0.52048
-0.77989 0.52148
4.9079 -9.3088
-1.0221 0.36837
4.9079 -9.3088
-8.6911 -4.4844
4.9079 -9.3088
-0.80342 0.50662
-8.7115 -4.4973
4.9079 -9.3088
-1.8628 -0.16346
-5.8153 -2.6643
-8.59 -4.4204
-0.78108 0.52073
4.9079 -9.3088
-0.96743 0.40293
4.9079 -9.3088
-7.8609 -3.9589
-8.7115 -4.4973
-8.7115 -4.4973
4.9079 -9.3088
4.9079 -9.3088
4.9079 -9.3088
-8.7115 -4.4973
4.9079 -9.3088
-1.563 0.026179
4.9079 -9.3088
-8.7115 -4.4973
-0.77984 0.52152
-1.0181 0.37086
-0.78898 0.51575
4.9079 -9.3088
-8.7115 -4.4973
-0.78051 0.52107
-0.77854 0.52234
-8.7115 -4.4973
-1.4328 0.10864
-1.0191 0.37026
4.9079 -9.3088
-1.4136 0.12063
-8.7115 -4.4973
-8.6452 -4.4553
-8.5899 -4.4203
-7.9821 -4.0356
4.9079 -9.3088
4.9079 -9.3088
-5.7225 -2.6058
4.9079 -9.3088
-0.78059 0.52103
-1.0185 0.37064
-0.86157 0.46987
4.9079 -9.3088
-1.3914 0.1347
-8.6383 -4.451
-8.7115 -4.4973
-0.78132 0.52058
-3.0247 -0.89857
-1.0189 0.37039
-2.909 -0.82557
-8.7115 -4.4973
-0.9475 0.41553
-8.7115 -4.4973
-8.7115 -4.4973
4.9079 -9.3088
-0.78056 0.52107
-8.7115 -4.4973
-8.7115 -4.4973
-2.3455 -0.46904
-8.6897 -4.4835
4.9079 -9.3088
-8.5899 -4.4203
-0.768 0.48725
-7.6266 -3.8107
4.9079 -9.3088
-0.84638 0.47947
-0.8047 0.50582
-8.6908 -4.4842
-1.0193 0.37014
-1.0135 0.37376
-8.7115 -4.4973
-2.0457 -0.27929
-2.4846 -0.55706
-0.77862 0.52229
4.9079 -9.3088
4.9079 -9.3088
4.9079 -9.3088
-0.77873 0.52222
-0.79 0.5151
-7.5845 -3.7839
-0.78471 0.51845
-1.8385 -0.14818
4.9079 -9.3088
-0.80065 0.50832
-8.59 -4.4204
-8.6256 -4.4429
-8.7115 -4.4973
4.9079 -9.3088
-2.1068 -0.3178
-0.78231 0.51996
-8.6754 -4.4744
-0.78058 0.52103
-1.0221 0.36832
-1.0187 0.37052
-0.78834 0.51615
-1.262 0.21652
-0.78019 0.52128
-0.80219 0.5074
-8.5901 -4.4204
-7.2021 -3.5421
-0.7806 0.52104
-8.7115 -4.4973
-0.78847 0.51607
-8.7115 -4.4973
4.9079 -9.3088
4.9079 -9.3088
-1.0802 0.3317
-8.7115 -4.4973
4.9079 -9.3088
-1.0252 0.36638
-8.6726 -4.4727
-8.7115 -4.4973
-8.7115 -4.4973
4.9079 -9.3088
-4.716 -1.9691
-0.8007 0.50829
4.9079 -9.3088
-0.78595 0.51766
-8.59 -4.4204
-8.7115 -4.4973
-7.9715 -4.0289
4.9079 -9.3088
-8.59 -4.4204
-0.78253 0.51983
4.9079 -9.3088
4.9079 -9.3088
-0.76304 0.47244
4.9079 -9.3088
-0.87411 0.46192
-0.78617 0.51752
-2.3455 -0.46903
-1.019 0.37033
4.9079 -9.3088
-0.77887 0.52213
-3.8955 -1.4496
4.9079 -9.3088
4.9079 -9.3088
-1.0191 0.37024
-8.7115 -4.4973
-0.80186 0.50755


==> 3/M3.txt <==
-1.0781 0.48164
-1.08 0.48039
-1.0788 0.48116
4.9067 -9.3056
-1.1135 0.45761
4.9067 -9.3056
-8.7649 -4.7536
4.9067 -9.3056
-1.0815 0.47936
-8.7669 -4.755
4.9067 -9.3056
-1.2275 0.38008
-3.4845 -1.157
-8.7616 -4.7514
-1.0784 0.48145
4.9067 -9.3056
-1.1007 0.46634
4.9067 -9.3056
-8.5982 -4.64
-8.767 -4.755
-8.7669 -4.755
4.9067 -9.3056
4.9067 -9.3056
4.9067 -9.3056
-8.767 -4.7551
4.9067 -9.3056
-1.2121 0.39049
4.9067 -9.3056
-8.7667 -4.7548
-1.0791 0.48095
-1.1037 0.46427
-1.0807 0.47986
4.9067 -9.3056
-8.7669 -4.755
-1.0813 0.47949
-0.97446 0.33926
-8.7669 -4.755
-1.1914 0.40464
-1.1044 0.46379
4.9067 -9.3056
-1.1196 0.4535
-8.7669 -4.755
-8.7634 -4.7526
-8.7616 -4.7514
-8.3644 -4.4808
4.9067 -9.3056
4.9067 -9.3056
-5.9309 -2.8231
4.9067 -9.3056
-1.0813 0.47949
-1.1042 0.46398
-1.0876 0.4752
4.9067 -9.3056
-1.2493 0.36515
-8.7628 -4.7522
-8.7671 -4.7551
-1.0787 0.48127
-1.5014 0.19361
-1.1047 0.46363
-1.1919 0.40432
-8.7665 -4.7547
-1.0997 0.46698
-8.7669 -4.755
-8.7671 -4.7551
4.9067 -9.3056
-1.0797 0.48058
-8.7668 -4.755
-8.7669 -4.755
-1.1606 0.42552
-8.7638 -4.7529
4.9067 -9.3056
-8.7616 -4.7514
-1.0851 0.4769
-8.0886 -4.2929
4.9067 -9.3056
-1.0865 0.47593
-1.0815 0.47934
-8.7649 -4.7537
-1.1048 0.46353
-1.102 0.46544
-8.767 -4.755
-1.0998 0.467
-1.152 0.43138
-1.0781 0.48162
4.9067 -9.3056
4.9067 -9.3056
4.9067 -9.3056
-1.078 0.48174
-1.081 0.47969
-7.9571 -4.2034
-1.0802 0.48026
-1.1663 0.42172
4.9067 -9.3056
-1.0873 0.47538
-8.7616 -4.7514
-8.7627 -4.7521
-8.7669 -4.755
4.9067 -9.3056
-1.2812 0.34353
-1.0794 0.48077
-8.7644 -4.7533
-1.0813 0.47949
-1.1035 0.46445
-1.1042 0.46396
-1.0804 0.4801
-1.2656 0.35402
-1.0811 0.47959
-1.0816 0.47931
-8.7616 -4.7514
-7.5119 -3.9
-1.0798 0.48051
-8.767 -4.7551
-1.0806 0.47998
-8.7669 -4.755
4.9067 -9.3056
4.9067 -9.3056
-1.1398 0.43976
-8.7669 -4.755
4.9067 -9.3056
-1.1047 0.46364
-8.7645 -4.7534
-8.767 -4.755
-8.7669 -4.755
4.9067 -9.3056
-2.1792 -0.26795
-1.0875 0.47523
4.9067 -9.3056
-1.0801 0.48031
-8.7616 -4.7514
-8.7658 -4.7543
-8.4217 -4.5198
4.9067 -9.3056
-8.7616 -4.7514
-1.0695 0.46858
4.9067 -9.3056
4.9067 -9.3056
-1.0328 0.40034
4.9067 -9.3056
-1.0913 0.47267
-1.0798 0.48051
-1.1606 0.42552
-1.1041 0.46402
4.9067 -9.3056
-1.078 0.48171
-1.9344 -0.10119
4.9067 -9.3056
4.9067 -9.3056
-1.1047 0.46363
-8.7671 -4.7551
-1.0874 0.47531


==> 3/M4.txt <==
-1.0802 0.46805
-1.0802 0.46805
-1.0802 0.46805
4.9081 -9.3105
-1.0802 0.46805
4.9081 -9.3105
-8.7665 -4.7391
4.9081 -9.3105
-1.0802 0.46805
-8.7665 -4.7391
4.9081 -9.3105
-1.0802 0.46805
-1.0802 0.46803
-8.7665 -4.7391
-1.0802 0.46805
4.9081 -9.3105
-1.0802 0.46805
4.9081 -9.3105
-8.7665 -4.7391
-8.7665 -4.7391
-8.7665 -4.7391
4.9081 -9.3105
4.9081 -9.3105
4.9081 -9.3105
-8.7665 -4.7391
4.9081 -9.3105
-1.0802 0.46805
4.9081 -9.3105
-8.7665 -4.7391
-1.0802 0.46805
-1.0802 0.46805
-1.0802 0.46805
4.9081 -9.3105
-8.7665 -4.7391
-1.0802 0.46805
-1.0802 0.46805
-8.7665 -4.7391
-1.0802 0.46805
-1.0802 0.46805
4.9081 -9.3105
-1.0802 0.46805
-8.7665 -4.7391
-8.7665 -4.7391
-8.7665 -4.7391
-8.7665 -4.7391
4.9081 -9.3105
4.9081 -9.3105
-8.7665 -4.7391
4.9081 -9.3105
-1.0802 0.46805
-1.0802 0.46805
-1.0802 0.46805
4.9081 -9.3105
-1.0802 0.46805
-8.7665 -4.7391
-8.7665 -4.7391
-1.0802 0.46805
-1.0802 0.46805
-1.0802 0.46805
-1.0802 0.46805
-8.7665 -4.7391
-1.0802 0.46805
-8.7665 -4.7391
-8.7665 -4.7391
4.9081 -9.3105
-1.0802 0.46805
-8.7665 -4.7391
-8.7665 -4.7391
-1.0802 0.46805
-8.7665 -4.7391
4.9081 -9.3105
-8.7665 -4.7391
-1.0802 0.46805
-8.7665 -4.7391
4.9081 -9.3105
-1.0802 0.46805
-1.0802 0.46805
-8.7665 -4.7391
-1.0802 0.46805
-1.0802 0.46805
-8.7665 -4.7391
-1.0802 0.46805
-1.0802 0.46805
-1.0802 0.46805
4.9081 -9.3105
4.9081 -9.3105
4.9081 -9.3105
-1.0802 0.46805
-1.0802 0.46805
-8.7665 -4.7391
-1.0802 0.46805
-1.0802 0.46805
4.9081 -9.3105
-1.0802 0.46805
-8.7665 -4.7391
-8.7665 -4.7391
-8.7665 -4.7391
4.9081 -9.3105
-1.0802 0.46805
-1.0802 0.46805
-8.7665 -4.7391
-1.0802 0.46805
-1.0802 0.46805
-1.0802 0.46805
-1.0802 0.46805
-1.0802 0.46805
-1.0802 0.46805
-1.0802 0.46805
-8.7665 -4.7391
-8.7665 -4.7391
-1.0802 0.46805
-8.7665 -4.7391
-1.0802 0.46805
-8.7665 -4.7391
4.9081 -9.3105
4.9081 -9.3105
-1.0802 0.46805
-8.7665 -4.7391
4.9081 -9.3105
-1.0802 0.46805
-8.7665 -4.7391
-8.7665 -4.7391
-8.7665 -4.7391
4.9081 -9.3105
-1.0802 0.46804
-1.0802 0.46805
4.9081 -9.3105
-1.0802 0.46805
-8.7665 -4.7391
-8.7665 -4.7391
-8.7665 -4.7391
4.9081 -9.3105
-8.7665 -4.7391
-1.0802 0.46805
4.9081 -9.3105
4.9081 -9.3105
-1.08 0.46773
4.9081 -9.3105
-1.0802 0.46805
-1.0802 0.46805
-1.0802 0.46805
-1.0802 0.46805
4.9081 -9.3105
-1.0802 0.46805
-1.0802 0.46805
4.9081 -9.3105
4.9081 -9.3105
-1.0802 0.46805
-8.7665 -4.7391
-1.0802 0.46805


==> 4/C1.txt <==
1.7193 0.37577
4.9081 -9.3105
-9.1793 -5.4532
-4.6418 0.31444


==> 4/C2.txt <==
1.7245 0.3728
4.9081 -9.3105
-9.1793 -5.4532
-4.6465 0.31718


==> 4/LB_UB.txt <==
656.17 656.26
656.26 656.26


==> 4/M1.txt <==
1.7193 0.37577
1.7193 0.37577
1.7193 0.37577
4.9081 -9.3105
-4.6502 0.31436
4.9081 -9.3105
-9.1793 -5.4532
4.9081 -9.3105
1.7193 0.37577
-9.1793 -5.4532
4.9081 -9.3105
-4.6502 0.31436
-4.6502 0.31436
-9.1793 -5.4532
1.7193 0.37577
4.9081 -9.3105
-4.6502 0.31436
4.9081 -9.3105
-4.6502 0.31436
-9.1793 -5.4532
-9.1793 -5.4532
4.9081 -9.3105
4.9081 -9.3105
4.9081 -9.3105
-9.1793 -5.4532
4.9081 -9.3105
-4.6502 0.31436
4.9081 -9.3105
-9.1793 -5.4532
1.7193 0.37577
-4.6502 0.31436
1.7193 0.37577
4.9081 -9.3105
-9.1793 -5.4532
1.7193 0.37577
1.7193 0.37577
-9.1793 -5.4532
-4.6502 0.31436
-4.6502 0.31436
4.9081 -9.3105
-4.6502 0.31436
-9.1793 -5.4532
-9.1793 -5.4532
-9.1793 -5.4532
-4.6502 0.31436
4.9081 -9.3105
4.9081 -9.3105
-4.6502 0.31436
4.9081 -9.3105
1.7193 0.37577
-4.6502 0.31436
1.7193 0.37577
4.9081 -9.3105
-4.6502 0.31436
-9.1793 -5.4532
-9.1793 -5.4532
1.7193 0.37577
-4.6502 0.31436
-4.6502 0.31436
-4.6502 0.31436
-9.1793 -5.4532
-4.3226 0.31752
-9.1793 -5.4532
-9.1793 -5.4532
4.9081 -9.3105
1.7193 0.37577
-9.1793 -5.4532
-9.1793 -5.4532
-4.6502 0.31436
-9.1793 -5.4532
4.9081 -9.3105
-9.1793 -5.4532
1.7193 0.37577
-4.6502 0.31436
4.9081 -9.3105
1.7193 0.37577
1.7193 0.37577
-9.1793 -5.4532
-4.6502 0.31436
-4.6502 0.31436
-9.1793 -5.4532
-4.6502 0.31436
-4.6502 0.31436
1.7193 0.37577
4.9081 -9.3105
4.9081 -9.3105
4.9081 -9.3105
1.7193 0.37577
1.7193 0.37577
-4.6502 0.31436
1.7193 0.37577
-4.6502 0.31436
4.9081 -9.3105
1.7193 0.37577
-9.1793 -5.4532
-9.1793 -5.4532
-9.1793 -5.4532
4.9081 -9.3105
-4.6502 0.31436
1.7193 0.37577
-9.1793 -5.4532
1.7193 0.37577
-4.6502 0.31436
-4.6502 0.31436
1.7193 0.37577
-4.6502 0.31436
1.7193 0.37577
1.7193 0.37577
-9.1793 -5.4532
-4.6502 0.31436
1.7193 0.37577
-9.1793 -5.4532
1.7193 0.37577
-9.1793 -5.4532
4.9081 -9.3105
4.9081 -9.3105
-4.6502 0.31436
-9.1793 -5.4532
4.9081 -9.3105
-4.6502 0.31436
-9.1793 -5.4532
-9.1793 -5.4532
-9.1793 -5.4532
4.9081 -9.3105
-4.6502 0.31436
1.7193 0.37577
4.9081 -9.3105
1.7193 0.37577
-9.1793 -5.4532
-9.1793 -5.4532
-4.6502 0.31436
4.9081 -9.3105
-9.1793 -5.4532
1.7193 0.37577
4.9081 -9.3105
4.9081 -9.3105
1.7193 0.37577
4.9081 -9.3105
1.7193 0.37577
1.7193 0.37577
-4.6502 0.31436
-4.6502 0.31436
4.9081 -9.3105
1.7193 0.37577
-4.6502 0.31436
4.9081 -9.3105
4.9081 -9.3105
-4.6502 0.31436
-9.1793 -5.4532
1.7193 0.37577


==> 4/M2.txt <==
1.7245 0.3728
1.7245 0.3728
1.7245 0.3728
4.9081 -9.3105
-4.6465 0.31718
4.9081 -9.3105
-9.1793 -5.4532
4.9081 -9.3105
1.7245 0.3728
-9.1793 -5.4532
4.9081 -9.3105
-4.6465 0.31718
-4.6465 0.31718
-9.1793 -5.4532
1.7245 0.3728
4.9081 -9.3105
-4.6465 0.31718
4.9081 -9.3105
-4.6465 0.31719
-9.1793 -5.4532
-9.1793 -5.4532
4.9081 -9.3105
4.9081 -9.3105
4.9081 -9.3105
-9.1793 -5.4532
4.9081 -9.3105
-4.6465 0.31718
4.9081 -9.3105
-9.1793 -5.4532
1.7245 0.3728
-4.6465 0.31718
1.7245 0.3728
4.9081 -9.3105
-9.1793 -5.4532
1.7245 0.3728
1.7245 0.3728
-9.1793 -5.4532
-4.6465 0.31718
-4.6465 0.31718
4.9081 -9.3105
-4.6465 0.31718
-9.1793 -5.4532
-9.1793 -5.4532
-9.1793 -5.4532
-4.6465 0.31719
4.9081 -9.3105
4.9081 -9.3105
-4.6465 0.31718
4.9081 -9.3105
1.7245 0.3728
-4.6465 0.31718
1.7245 0.3728
4.9081 -9.3105
-4.6465 0.31718
-9.1793 -5.4532
-9.1793 -5.4532
1.7245 0.3728
-4.6465 0.31718
-4.6465 0.31718
-4.6465 0.31718
-9.1793 -5.4532
-4.6465 0.31718
-9.1793 -5.4532
-9.1793 -5.4532
4.9081 -9.3105
1.7245 0.3728
-9.1793 -5.4532
-9.1793 -5.4532
-4.6465 0.31718
-9.1793 -5.4532
4.9081 -9.3105
-9.1793 -5.4532
1.7245 0.3728
-4.6465 0.31719
4.9081 -9.3105
1.7245 0.3728
1.7245 0.3728
-9.1793 -5.4532
-4.6465 0.31718
-4.6465 0.31718
-9.1793 -5.4532
-4.6465 0.31718
-4.6465 0.31718
1.7245 0.3728
4.9081 -9.3105
4.9081 -9.3105
4.9081 -9.3105
1.7245 0.3728
1.7245 0.3728
-4.6465 0.31719
1.7245 0.3728
-4.6465 0.31718
4.9081 -9.3105
1.7245 0.3728
-9.1793 -5.4532
-9.1793 -5.4532
-9.1793 -5.4532
4.9081 -9.3105
-4.6465 0.31718
1.7245 0.3728
-9.1793 -5.4532
1.7245 0.3728
-4.6465 0.31718
-4.6465 0.31718
1.7245 0.3728
-4.6465 0.31718
1.7245 0.3728
1.7245 0.3728
-9.1793 -5.4532
-4.6465 0.31718
1.7245 0.3728
-9.1793 -5.4532
1.7245 0.3728
-9.1793 -5.4532
4.9081 -9.3105
4.9081 -9.3105
-4.6465 0.31718
-9.1793 -5.4532
4.9081 -9.3105
-4.6465 0.31718
-9.1793 -5.4532
-9.1793 -5.4532
-9.1793 -5.4532
4.9081 -9.3105
-4.6465 0.31718
1.7245 0.3728
4.9081 -9.3105
1.7245 0.3728
-9.1793 -5.4532
-9.1793 -5.4532
-4.6465 0.31719
4.9081 -9.3105
-9.1793 -5.4532
1.7245 0.3728
4.9081 -9.3105
4.9081 -9.3105
1.7245 0.3728
4.9081 -9.3105
1.7245 0.3728
1.7245 0.3728
-4.6465 0.31718
-4.6465 0.31718
4.9081 -9.3105
1.7245 0.3728
-4.6465 0.31718
4.9081 -9.3105
4.9081 -9.3105
-4.6465 0.31718
-9.1793 -5.4532
1.7245 0.3728


==> 5/C1.txt <==
1.7139 0.36677
4.9081 -9.3105
-8.7956 -5.8394
-4.6367 0.32275
-9.7069 -4.9222


==> 5/C2.txt <==
1.7245 0.3728
4.9081 -9.3105
-8.6672 -5.8619
-4.6465 0.31718
-9.8119 -4.9484


==> 5/C3.txt <==
-4.6466 0.31716
4.9081 -9.3105
-10.396 -4.4831
1.7245 0.3728
-8.1942 -6.2385


==> 5/C4.txt <==
-4.6465 0.31718
4.9081 -9.3105
1.7245 0.3728
-8.1799 -6.2565
-10.414 -4.461


==> 5/LB_UB.txt <==
552.51 579.48
573.57 579.09
579.06 579.09
579.08 579.09


==> 5/M1.txt <==
1.7361 0.36692
1.7354 0.36692
1.7359 0.36692
4.9081 -9.3105
-4.6295 0.3228
4.9081 -9.3105
-8.9739 -5.6599
4.9081 -9.3105
1.7371 0.36693
-10.042 -4.5849
4.9081 -9.3105
-4.6436 0.3227
-4.6534 0.32263
-9.1623 -5.4704
1.7372 0.36693
4.9081 -9.3105
-4.6037 0.32298
4.9081 -9.3105
-4.6572 0.32261
-8.471 -6.166
-8.5668 -6.0696
4.9081 -9.3105
4.9081 -9.3105
4.9081 -9.3105
-8.5435 -6.0931
4.9081 -9.3105
-4.6399 0.32273
4.9081 -9.3105
-10.042 -4.5849
1.7355 0.36692
-4.6199 0.32287
1.7375 0.36693
4.9081 -9.3105
-8.8761 -5.7584
1.7348 0.36691
1.7376 0.36693
-10.042 -4.5849
-4.6435 0.3227
-4.6281 0.32281
4.9081 -9.3105
-4.6342 0.32277
-8.471 -6.166
-8.9702 -5.6637
-8.6943 -5.9414
-4.6575 0.32261
4.9081 -9.3105
4.9081 -9.3105
-4.6534 0.32263
4.9081 -9.3105
1.7348 0.36691
-4.6112 0.32293
1.7375 0.36693
4.9081 -9.3105
-4.6348 0.32276
-9.3813 -5.25
-8.471 -6.166
1.737 0.36693
-4.6487 0.32267
-4.619 0.32287
-4.6404 0.32272
-9.107 -5.526
-4.6009 0.323
-9.615 -5.0148
-9.208 -5.4244
4.9081 -9.3105
1.7354 0.36692
-9.0074 -5.6263
-9.6892 -4.9401
-4.634 0.32277
-10.042 -4.5849
4.9081 -9.3105
-8.9673 -5.6667
1.7362 0.36692
-4.656 0.32262
4.9081 -9.3105
1.7374 0.36693
1.7372 0.36693
-8.917 -5.7172
-4.6293 0.3228
-4.6348 0.32276
-8.8285 -5.8062
-4.6363 0.32275
-4.6358 0.32276
1.7355 0.36692
4.9081 -9.3105
4.9081 -9.3105
4.9081 -9.3105
1.7364 0.36692
1.7374 0.36693
-4.6553 0.32262
1.736 0.36692
-4.6368 0.32275
4.9081 -9.3105
1.7347 0.36691
-9.5985 -5.0314
-9.0274 -5.6061
-9.3174 -5.3143
4.9081 -9.3105
-4.645 0.32269
1.7366 0.36693
-8.875 -5.7594
1.7352 0.36692
-4.6246 0.32283
-4.6227 0.32285
1.7372 0.36693
-4.6323 0.32278
1.735 0.36692
1.7365 0.36693
-10.042 -4.5849
-4.6546 0.32263
1.7349 0.36692
-8.471 -6.166
1.7375 0.36693
-9.453 -5.1778
4.9081 -9.3105
4.9081 -9.3105
-4.6467 0.32268
-8.7477 -5.8876
4.9081 -9.3105
-4.6162 0.32289
-8.6754 -5.9604
-8.471 -6.166
-9.92 -4.7079
4.9081 -9.3105
-4.6517 0.32265
1.7349 0.36691
4.9081 -9.3105
1.7369 0.36693
-9.4382 -5.1927
-9.5696 -5.0605
-4.6578 0.3226
4.9081 -9.3105
-9.4892 -5.1414
1.7384 0.36694
4.9081 -9.3105
4.9081 -9.3105
1.7364 0.36692
4.9081 -9.3105
0.92978 0.36133
1.7374 0.36693
-4.6342 0.32277
-4.6334 0.32277
4.9081 -9.3105
1.7369 0.36693
-4.6487 0.32267
4.9081 -9.3105
4.9081 -9.3105
-4.628 0.32281
-9.6292 -5.0005
1.7333 0.3669


==> 5/M2.txt <==
1.7245 0.3728
1.7245 0.3728
1.7245 0.3728
4.9081 -9.3105
-4.6465 0.31719
4.9081 -9.3105
-8.6672 -5.8619
4.9081 -9.3105
1.7245 0.3728
-9.8299 -4.9341
4.9081 -9.3105
-4.6465 0.31719
-4.6466 0.31717
-8.6672 -5.8619
1.7245 0.3728
4.9081 -9.3105
-4.6465 0.31719
4.9081 -9.3105
-4.6466 0.31715
-8.6672 -5.8619
-8.6672 -5.8619
4.9081 -9.3105
4.9081 -9.3105
4.9081 -9.3105
-8.6672 -5.8619
4.9081 -9.3105
-4.6465 0.31719
4.9081 -9.3105
-9.8299 -4.9341
1.7245 0.3728
-4.6465 0.31719
1.7245 0.3728
4.9081 -9.3105
-8.6672 -5.8619
1.7245 0.3728
1.7245 0.3728
-9.8299 -4.9341
-4.6465 0.31719
-4.6465 0.31719
4.9081 -9.3105
-4.6465 0.31719
-8.6672 -5.8619
-8.6672 -5.8619
-8.6672 -5.8619
-4.6466 0.31715
4.9081 -9.3105
4.9081 -9.3105
-4.6465 0.31719
4.9081 -9.3105
1.7245 0.3728
-4.6465 0.31719
1.7245 0.3728
4.9081 -9.3105
-4.6465 0.31719
-9.7991 -4.9586
-8.6672 -5.8619
1.7245 0.3728
-4.6465 0.31718
-4.6465 0.31719
-4.6465 0.31719
-8.6672 -5.8619
-4.6465 0.31719
-9.8303 -4.9338
-9.7166 -5.0245
4.9081 -9.3105
1.7245 0.3728
-8.6672 -5.8619
-9.8299 -4.9341
-4.6465 0.31719
-9.8299 -4.9341
4.9081 -9.3105
-8.6672 -5.8619
1.7245 0.3728
-4.6466 0.31715
4.9081 -9.3105
1.7245 0.3728
1.7245 0.3728
-8.6672 -5.8619
-4.6465 0.31719
-4.6465 0.31719
-8.6672 -5.8619
-4.6465 0.31719
-4.6465 0.31719
1.7245 0.3728
4.9081 -9.3105
4.9081 -9.3105
4.9081 -9.3105
1.7245 0.3728
1.7245 0.3728
-4.6466 0.31716
1.7245 0.3728
-4.6465 0.31719
4.9081 -9.3105
1.7245 0.3728
-9.7997 -4.958
-8.6672 -5.8619
-9.8294 -4.9344
4.9081 -9.3105
-4.6465 0.31719
1.7245 0.3728
-8.6672 -5.8619
1.7245 0.3728
-4.6465 0.31719
-4.6465 0.31719
1.7245 0.3728
-4.6465 0.31719
1.7245 0.3728
1.7245 0.3728
-9.8299 -4.9341
-4.6465 0.31718
1.7245 0.3728
-8.6672 -5.8619
1.7245 0.3728
-9.8293 -4.9345
4.9081 -9.3105
4.9081 -9.3105
-4.6465 0.31719
-8.6672 -5.8619
4.9081 -9.3105
-4.6465 0.31719
-8.6672 -5.8619
-8.6672 -5.8619
-9.8299 -4.9341
4.9081 -9.3105
-4.6465 0.31719
1.7245 0.3728
4.9081 -9.3105
1.7245 0.3728
-9.72 -5.0216
-9.8295 -4.9344
-4.6466 0.31715
4.9081 -9.3105
-9.8101 -4.9498
1.7245 0.3728
4.9081 -9.3105
4.9081 -9.3105
1.7245 0.3728
4.9081 -9.3105
1.7245 0.3728
1.7245 0.3728
-4.6465 0.31719
-4.6465 0.31719
4.9081 -9.3105
1.7245 0.3728
-4.6465 0.31719
4.9081 -9.3105
4.9081 -9.3105
-4.6465 0.31719
-9.8299 -4.9341
1.7245 0.3728


==> 5/M3.txt <==
1.7245 0.3728
1.7245 0.3728
1.7245 0.3728
4.9081 -9.3105
-4.6465 0.31722
4.9081 -9.3105
-8.1942 -6.2385
4.9081 -9.3105
1.7245 0.3728
-10.431 -4.4557
4.9081 -9.3105
-4.6465 0.31722
-4.6468 0.31702
-8.1942 -6.2385
1.7245 0.3728
4.9081 -9.3105
-4.6462 0.31722
4.9081 -9.3105
-4.647 0.31681
-8.1942 -6.2385
-8.1942 -6.2385
4.9081 -9.3105
4.9081 -9.3105
4.9081 -9.3105
-8.1942 -6.2385
4.9081 -9.3105
-4.6465 0.31722
4.9081 -9.3105
-10.431 -4.4557
1.7245 0.3728
-4.6465 0.31722
1.7245 0.3728
4.9081 -9.3105
-8.1942 -6.2385
1.7245 0.3728
1.7245 0.3728
-10.431 -4.4557
-4.6465 0.31722
-4.6465 0.31722
4.9081 -9.3105
-4.6465 0.31722
-8.1942 -6.2385
-8.1942 -6.2385
-8.1942 -6.2385
-4.6469 0.31685
4.9081 -9.3105
4.9081 -9.3105
-4.6465 0.31722
4.9081 -9.3105
1.7245 0.3728
-4.6465 0.31722
1.7245 0.3728
4.9081 -9.3105
-4.6465 0.31722
-10.366 -4.5071
-8.1942 -6.2385
1.7245 0.3728
-4.6466 0.31713
-4.6465 0.31722
-4.6465 0.31722
-8.1942 -6.2385
-4.6462 0.31722
-10.431 -4.4554
-10.221 -4.6234
4.9081 -9.3105
1.7245 0.3728
-8.1942 -6.2385
-10.431 -4.4557
-4.6465 0.31722
-10.431 -4.4557
4.9081 -9.3105
-8.1942 -6.2385
1.7245 0.3728
-4.647 0.31679
4.9081 -9.3105
1.7245 0.3728
1.7245 0.3728
-8.1942 -6.2385
-4.6465 0.31722
-4.6465 0.31722
-8.1942 -6.2385
-4.6465 0.31722
-4.6465 0.31722
1.7245 0.3728
4.9081 -9.3105
4.9081 -9.3105
4.9081 -9.3105
1.7245 0.3728
1.7245 0.3728
-4.6468 0.31696
1.7245 0.3728
-4.6465 0.31722
4.9081 -9.3105
1.7245 0.3728
-10.373 -4.5008
-8.1942 -6.2385
-10.43 -4.4561
4.9081 -9.3105
-4.6465 0.31722
1.7245 0.3728
-8.1942 -6.2385
1.7245 0.3728
-4.6465 0.31722
-4.6465 0.31722
1.7245 0.3728
-4.6465 0.31722
1.7245 0.3728
1.7245 0.3728
-10.431 -4.4557
-4.6466 0.31718
1.7245 0.3728
-8.1942 -6.2385
1.7245 0.3728
-10.431 -4.456
4.9081 -9.3105
4.9081 -9.3105
-4.6465 0.31722
-8.1942 -6.2385
4.9081 -9.3105
-4.6465 0.31722
-8.1942 -6.2385
-8.1942 -6.2385
-10.431 -4.4557
4.9081 -9.3105
-4.6465 0.31721
1.7245 0.3728
4.9081 -9.3105
1.7245 0.3728
-10.214 -4.6267
-10.43 -4.4561
-4.6469 0.31686
4.9081 -9.3105
-10.392 -4.4862
1.7245 0.3728
4.9081 -9.3105
4.9081 -9.3105
1.7245 0.3728
4.9081 -9.3105
1.724 0.37279
1.7245 0.3728
-4.6465 0.31722
-4.6465 0.31722
4.9081 -9.3105
1.7245 0.3728
-4.6465 0.31722
4.9081 -9.3105
4.9081 -9.3105
-4.6465 0.31722
-10.431 -4.4557
1.7245 0.3728


==> 5/M4.txt <==
1.7245 0.3728
1.7245 0.3728
1.7245 0.3728
4.9081 -9.3105
-4.6465 0.31718
4.9081 -9.3105
-8.1799 -6.2565
4.9081 -9.3105
1.7245 0.3728
-10.414 -4.461
4.9081 -9.3105
-4.6465 0.31718
-4.6465 0.31718
-8.1799 -6.2565
1.7245 0.3728
4.9081 -9.3105
-4.6465 0.31718
4.9081 -9.3105
-4.6465 0.31718
-8.1799 -6.2565
-8.1799 -6.2565
4.9081 -9.3105
4.9081 -9.3105
4.9081 -9.3105
-8.1799 -6.2565
4.9081 -9.3105
-4.6465 0.31718
4.9081 -9.3105
-10.414 -4.461
1.7245 0.3728
-4.6465 0.31718
1.7245 0.3728
4.9081 -9.3105
-8.1799 -6.2565
1.7245 0.3728
1.7245 0.3728
-10.414 -4.461
-4.6465 0.31718
-4.6465 0.31718
4.9081 -9.3105
-4.6465 0.31718
-8.1799 -6.2565
-8.1799 -6.2565
-8.1799 -6.2565
-4.6465 0.31718
4.9081 -9.3105
4.9081 -9.3105
-4.6465 0.31718
4.9081 -9.3105
1.7245 0.3728
-4.6465 0.31718
1.7245 0.3728
4.9081 -9.3105
-4.6465 0.31718
-10.414 -4.461
-8.1799 -6.2565
1.7245 0.3728
-4.6465 0.31718
-4.6465 0.31718
-4.6465 0.31718
-8.1799 -6.2565
-4.6465 0.31718
-10.414 -4.461
-10.414 -4.461
4.9081 -9.3105
1.7245 0.3728
-8.1799 -6.2565
-10.414 -4.461
-4.6465 0.31718
-10.414 -4.461
4.9081 -9.3105
-8.1799 -6.2565
1.7245 0.3728
-4.6465 0.31718
4.9081 -9.3105
1.7245 0.3728
1.7245 0.3728
-8.1799 -6.2565
-4.6465 0.31718
-4.6465 0.31718
-8.1799 -6.2565
-4.6465 0.31718
-4.6465 0.31718
1.7245 0.3728
4.9081 -9.3105
4.9081 -9.3105
4.9081 -9.3105
1.7245 0.3728
1.7245 0.3728
-4.6465 0.31718
1.7245 0.3728
-4.6465 0.31718
4.9081 -9.3105
1.7245 0.3728
-10.414 -4.461
-8.1799 -6.2565
-10.414 -4.461
4.9081 -9.3105
-4.6465 0.31718
1.7245 0.3728
-8.1799 -6.2565
1.7245 0.3728
-4.6465 0.31718
-4.6465 0.31718
1.7245 0.3728
-4.6465 0.31718
1.7245 0.3728
1.7245 0.3728
-10.414 -4.461
-4.6465 0.31718
1.7245 0.3728
-8.1799 -6.2565
1.7245 0.3728
-10.414 -4.461
4.9081 -9.3105
4.9081 -9.3105
-4.6465 0.31718
-8.1799 -6.2565
4.9081 -9.3105
-4.6465 0.31718
-8.1799 -6.2565
-8.1799 -6.2565
-10.414 -4.461
4.9081 -9.3105
-4.6465 0.31718
1.7245 0.3728
4.9081 -9.3105
1.7245 0.3728
-10.414 -4.461
-10.414 -4.461
-4.6465 0.31718
4.9081 -9.3105
-10.414 -4.461
1.7245 0.3728
4.9081 -9.3105
4.9081 -9.3105
1.7245 0.3728
4.9081 -9.3105
1.7245 0.3728
1.7245 0.3728
-4.6465 0.31718
-4.6465 0.31718
4.9081 -9.3105
1.7245 0.3728
-4.6465 0.31718
4.9081 -9.3105
4.9081 -9.3105
-4.6465 0.31718
-10.414 -4.461
1.7245 0.3728

